Inertial Line-Of-Sight Stabilization Using a 3-DOF Spherical Parallel Manipulator with Coaxial Input Shafts

This article dives into the use of a 3-RRR Spherical Parallel Manipulator (SPM) for the purpose of inertial Line Of Sight (LOS) stabilization. Such a parallel robot provides three Degrees of Freedom (DOF) in orientation and is studied from the kinematic point of view. In particular, one guarantees that the singular loci (with the resulting numerical instabilities and inappropriate behavior of the mechanism) are far away from the prescribed workspace. Once the kinematics of the device is certified, a control strategy needs to be implemented in order to stabilize the LOS through the upper platform of the mechanism. Such a work is done with MATLAB Simulink using a SimMechanics model of our robot.

==> TikZ/SPM_D1_ST1.dat <==
-0.0009296889679	-1.569895922
-0.002882812038	-1.564883665
-0.004835929606	-1.559846311
-0.008742133357	-1.55478373
-0.01069521209	-1.549695802
-0.01264827041	-1.5445824
-0.01655431097	-1.5394434
-0.01850728577	-1.534278678
-0.02046022524	-1.529088111
-0.02436598346	-1.523871573
-0.02631879471	-1.518628939
-0.02827155583	-1.513360088
-0.03217691255	-1.508064898
-0.03412950076	-1.502743241
-0.03608202389	-1.497394996
-0.0399868601	-1.49202004
-0.04193916572	-1.486618254
-0.04389139145	-1.481189513
-0.04779558819	-1.475733695
-0.04974755181	-1.47025068
-0.05365119095	-1.464740344
-0.05560285913	-1.459202572
-0.05950587387	-1.45363724
-0.06145721313	-1.448044231
-0.06340843529	-1.442423423
-0.06731051387	-1.436774701
-0.06926136274	-1.431097946
-0.07316266131	-1.42539304
-0.07511310356	-1.419659869
-0.07901355564	-1.413898316
-0.08096355798	-1.408108263
-0.08486309709	-1.402289602
-0.08681262645	-1.396442216
-0.09071118629	-1.390565992
-0.09266020933	-1.384660821
-0.09655772356	-1.378726588
-0.1004545039	-1.372763187
-0.1024026098	-1.366770509
-0.1062982344	-1.360748444
-0.1082457457	-1.354696885
-0.1121401488	-1.348615731
-0.1140870328	-1.342504873
-0.1179801479	-1.33636421
-0.1218723684	-1.330193641
-0.1238181339	-1.323993062
-0.1277089572	-1.317762374
-0.1315988129	-1.311501482
-0.1335433686	-1.305210289
-0.1374317182	-1.298888695
-0.1413190274	-1.292536613
-0.143262283	-1.286153949
-0.1471479775	-1.279740608
-0.1510325594	-1.273296508
-0.1529744242	-1.266821557
-0.1568572833	-1.260315671
-0.160738958	-1.25377877
-0.1646194195	-1.247210765
-0.1665591863	-1.240611582
-0.1704377742	-1.233981143
-0.1743150775	-1.227319367
-0.1781910677	-1.220626187
-0.1820657162	-1.213901527
-0.1840025286	-1.207145319
-0.1878751117	-1.200357496
-0.1917462822	-1.193537992
-0.195616012	-1.186686745
-0.1994842733	-1.179803695
-0.2033510373	-1.172888783
-0.2072162768	-1.165941956
-0.2110799634	-1.158963159
-0.2149420692	-1.151952343
-0.2188025664	-1.14490946
-0.2226614272	-1.137834468
-0.2265186245	-1.13072732
-0.23037413	-1.123587983
-0.2342279164	-1.116416416
-0.238079956	-1.10921259
-0.2419302218	-1.101976472
-0.2457786866	-1.094708036
-0.2496253229	-1.087407259
-0.2534701034	-1.080074118
-0.2573130014	-1.072708601
-0.2611539901	-1.065310689
-0.264993042	-1.057880373
-0.2688301308	-1.050417648
-0.2745820243	-1.042922511
-0.2784140881	-1.035394957
-0.2822440956	-1.027834994
-0.2860720201	-1.020242632
-0.2898978356	-1.012617878
-0.2956325468	-1.004960749
-0.2994529748	-0.9972712648
-0.3032712019	-0.989549448
-0.3089943608	-0.9817953254
-0.3128069736	-0.9740089304
-0.3166172957	-0.9661902971
-0.3223284279	-0.9583394644
-0.3261329106	-0.9504564784
-0.3318351654	-0.9425413858
-0.3356336519	-0.9345942421
-0.3394296956	-0.9266151029
-0.3451191261	-0.9186040297
-0.3489089541	-0.9105610886
-0.3545889445	-0.9024863532
-0.3602631604	-0.8943798973
-0.3640427224	-0.8862418029
-0.3697071309	-0.8780721551
-0.3734800783	-0.8698710434
-0.379134453	-0.861638563
-0.3847826996	-0.8533748152
-0.3885447543	-0.845079905
-0.3941826107	-0.8367539425
-0.3998141272	-0.8283970435
-0.4054392254	-0.8200093284
-0.4110578271	-0.8115909238
-0.4147999147	-0.8031419594
-0.4204075186	-0.7946625744
-0.4260084207	-0.786152907
-0.4316025469	-0.7776131077
-0.4371898208	-0.7690433267
-0.4427701688	-0.760443724
-0.448343517	-0.7518144629
-0.4539097912	-0.7431557119
-0.4613203621	-0.7344676463
-0.4668698515	-0.725750448
-0.4724120275	-0.7170043002
-0.4779468196	-0.7082293965
-0.4834741593	-0.699425934
-0.4908322319	-0.6905941159
-0.4963419127	-0.6817341501
-0.5018439116	-0.6728462536
-0.5091678454	-0.6639306447
-0.5146516614	-0.6549875502
-0.5219511119	-0.6460172016
-0.5274163885	-0.6370198375
-0.5346908867	-0.6279957012
-0.5419509186	-0.6189450428
-0.5473863606	-0.6098681161
-0.5546207243	-0.6007651818
-0.5618402214	-0.5916365087
-0.5690447105	-0.5824823685
-0.5762340508	-0.5733030389
-0.5834081062	-0.5640988052
-0.5905667412	-0.5548699575
-0.597709822	-0.5456167904
-0.6048372179	-0.5363396059
-0.6119488004	-0.5270387114
-0.6208158469	-0.5177144186
-0.6278913891	-0.5083670474
-0.6367129964	-0.4989969208
-0.6437518813	-0.4896043694
-0.6525272928	-0.4801897278
-0.659528929	-0.4707533367
-0.6682574225	-0.4612955423
-0.6769595478	-0.451816696
-0.685635097	-0.442317155
-0.6942838663	-0.4327972805
-0.7029056581	-0.423257441
-0.711500278	-0.4136980091
-0.7200675399	-0.4041193613
-0.7303118855	-0.3945218816
-0.7388183231	-0.3849059573
-0.7489891744	-0.3752719806
-0.7591195287	-0.36562035
-0.7692091111	-0.3559514663
-0.7792576567	-0.3462657371
-0.7892649126	-0.3365635739
-0.799230632	-0.3268453926
-0.810804498	-0.317111613
-0.8206794375	-0.3073626607
-0.8321467977	-0.2975989637
-0.8435563461	-0.287820955
-0.8549077804	-0.2780290721
-0.8662008179	-0.2682237553
-0.879035303	-0.2584054497
-0.8917928	-0.2485746033
-0.9044729735	-0.2387316682
-0.9170755138	-0.2288770994
-0.9311602259	-0.219011356
-0.9435968965	-0.2091348998
-0.9590324354	-0.1992481959
-0.9728193468	-0.1893517116
-0.9880211019	-0.1794459186
-1.003099412	-0.1695312898
-1.019542748	-0.159608302
-1.035836302	-0.1496774332
-1.053440155	-0.1397391642
-1.070865629	-0.1297939782
-1.090970024	-0.1198423605
-1.109421387	-0.1098847978
-1.130452303	-0.09992177897
-1.152580178	-0.08995379437
-1.175747373	-0.07998133586
-1.20122336	-0.07000489672
-1.227568195	-0.06002497099
-1.257271547	-0.05004205443
-1.290093627	-0.04005664311
-1.326983176	-0.03006923419
-1.371058626	-0.02008032524
-1.429306621	-0.01009041437
-1.556511672	-0.0001
1.43047379	0.009890419376
1.372284508	0.0198803452
1.327041363	0.02986927905
1.290153485	0.03985672294
1.257332877	0.04984217913
1.22763084	0.05982515047
1.201287164	0.06980514088
1.175812286	0.07978165471
1.152646086	0.0897541978
1.131911304	0.09972227684
1.11089976	0.1096853999
1.091038533	0.1196430764
1.072378984	0.129594818
1.05351021	0.1395401376
1.035907071	0.1494785497
1.01961417	0.1594095714
1.003171488	0.169332722
0.9880937693	0.1792475226
0.9728926077	0.1891534974
0.9591062275	0.1990501721
0.9452202944	0.2089370766
0.9312350771	0.2188137426
0.9171508916	0.2286797049
0.9045488179	0.2385345018
0.8918691087	0.2483776745
0.8791120747	0.2582087672
0.8662780516	0.2680273285
0.8549854147	0.2778329095
0.8436343796	0.2876250658
0.8322252295	0.2974033564
0.8207582637	0.3071673443
0.8108836628	0.3169165962
0.7993101862	0.3266506832
0.7893448008	0.3363691813
0.7793378768	0.3460716693
0.7692896605	0.3557577311
0.7592004053	0.3654269563
0.749070376	0.3750789361
0.7388998474	0.3847132701
0.7303936764	0.3943295598
0.7201496503	0.4039274127
0.7115826519	0.4135064409
0.7029882933	0.4230662616
0.6943667618	0.4326064969
0.6857182507	0.4421267743
0.677042957	0.4516267264
0.6683410853	0.4611059902
0.659612845	0.4705642095
0.6526114091	0.4800010329
0.6438362444	0.4894161133
0.6367975579	0.4988091103
0.6279761946	0.5081796887
0.6209008473	0.5175275191
0.6120340405	0.5268522763
0.6049226486	0.5361536419
0.5977954414	0.5454313045
0.5906525478	0.5546849556
0.583494099	0.5639142932
0.5763202278	0.5731190228
0.5691310691	0.5822988534
0.5619267613	0.591453501
0.5547074441	0.6005826866
0.5492831905	0.6096861382
0.542037948	0.6187635877
0.53477809	0.6278147755
0.5293236942	0.6368394456
0.5220386167	0.6458373482
0.5147393354	0.6548082394
0.5092556454	0.6637518817
0.5019318773	0.6726680434
0.4964300021	0.6815564976
0.4909204442	0.6904170234
0.4835625332	0.6992494078
0.4780353134	0.7080534394
0.4725006395	0.7168289165
0.4669585809	0.7255756417
0.4614092086	0.7342934215
0.453998791	0.7429820726
0.4484326306	0.7516414113
0.4428593947	0.7602712648
0.4372791584	0.7688714627
0.4316919944	0.777441842
0.4260979776	0.7859822433
0.4204971828	0.7944925143
0.416759592	0.8029725086
0.4111476692	0.8114220831
0.4055291714	0.8198411011
0.3999041763	0.8282294315
0.394272762	0.8365869489
0.3886350064	0.8449135314
0.3848730188	0.8532090646
0.3792248703	0.8614734367
0.3735705934	0.8697065435
0.3697977097	0.877908285
0.3641333963	0.8860785645
0.3603538977	0.8942172915
0.3546797748	0.9023243802
0.3489998758	0.9103997526
0.3452101087	0.9184433297
0.3395207673	0.9264550424
0.3357247829	0.934434821
0.3319263547	0.9423826061
0.3262241861	0.9502983411
0.3224197598	0.95818197
0.316708712	0.9660334454
0.3128984454	0.973852725
0.3090858872	0.9816397664
0.3033628097	0.9893945345
0.2995446352	0.9971169988
0.29572426	1.004807131
0.2899896262	1.012464907
0.2861638616	1.020090308
0.2823359871	1.027683322
0.2785060296	1.035243933
0.2746740148	1.042772133
0.2689221937	1.050267921
0.2650851524	1.057731295
0.2612461472	1.065162259
0.2574052047	1.072560819
0.2535623521	1.079926985
0.2497176162	1.087260775
0.2458710242	1.094562199
0.2420226032	1.101831282
0.2381723802	1.109068047
0.2343203828	1.11627252
0.2285391191	1.123444732
0.2246828049	1.130584715
0.2227540169	1.137692505
0.2188951954	1.144768142
0.2150347371	1.151811666
0.2111726696	1.158823124
0.2073090207	1.165802561
0.2034438182	1.172750028
0.1995770902	1.179665578
0.1957088646	1.186549266
0.1918391698	1.193401148
0.1879680334	1.200221288
0.184095484	1.207009744
0.1821586879	1.213766585
0.1782840722	1.220491876
0.1744081137	1.227185684
0.1705308417	1.233848087
0.1666522842	1.240479155
0.1647125323	1.247078961
0.1608321003	1.253647589
0.1569504546	1.260185115
0.1530676233	1.266691619
0.1511257725	1.273167188
0.1472412175	1.279611906
0.1433555493	1.286025861
0.1414123067	1.292409139
0.1375250227	1.298761833
0.1336366978	1.305084034
0.1316921542	1.311375836
0.1278023221	1.317637334
0.1239115218	1.323868624
0.1219657674	1.330069805
0.1180735689	1.336240976
0.1141804747	1.342382236
0.1122336009	1.348493689
0.1083392183	1.354575437
0.1063917165	1.360627586
0.1024961109	1.366650241
0.09859972678	1.372643508
0.09665125199	1.378607492
0.09275375491	1.384542308
0.09080474034	1.390448061
0.08690619668	1.396324864
0.08495667522	1.402172825
0.08105715117	1.407992062
0.07910715612	1.413782684
0.07520671816	1.419544807
0.07325628261	1.425278544
0.06935499712	1.430984015
0.06740415449	1.436661332
0.06350208795	1.442310616
0.06155087141	1.44793198
0.05959953771	1.453525544
0.05569653348	1.459091429
0.05374487031	1.464629752
0.04984124066	1.470140635
0.04788928148	1.475624196
0.04398509317	1.481080559
0.04203287134	1.486509842
0.04008056948	1.491912167
0.03617574023	1.497287657
0.0342232203	1.502636436
0.03227063512	1.507958622
0.02836528394	1.513254343
0.02641252536	1.518523719
0.02445971643	1.523766876
0.02055396232	1.528983934
0.01860102462	1.534175022
0.01664805144	1.539340259
0.01274201355	1.544479773
0.01078895631	1.549593687
0.008835878478	1.554682124
0.004929675981	1.559745211
0.002976558768	1.564783069
-1.569795828	0.0008234362584
-1.564783069	0.0008234362584
-1.559745211	0.0008234362584
-1.554682124	0.0008234362584
-1.549593687	-0.001129688575
-1.544479773	-0.001129688575
-1.539340259	-0.001129688575
-1.534175022	-0.001129688575
-1.528983934	-0.001129688575
-1.523766876	-0.001129688575
-1.518523719	-0.001129688575
-1.513254343	-0.001129688575
-1.507958622	-0.001129688575
-1.502636436	-0.003082811253
-1.497287657	-0.003082811253
-1.491912167	-0.003082811253
-1.486509842	-0.003082811253
-1.481080559	-0.003082811253
-1.475624196	-0.005035928057
-1.470140635	-0.005035928057
-1.464629752	-0.005035928057
-1.459091429	-0.006989035246
-1.453525544	-0.006989035246
-1.44793198	-0.006989035246
-1.442310616	-0.00894212911
-1.436661332	-0.00894212911
-1.430984015	-0.00894212911
-1.425278544	-0.01089520593
-1.419544807	-0.01089520593
-1.413782684	-0.01284826195
-1.407992062	-0.01284826195
-1.402172825	-0.01480129346
-1.396324864	-0.01480129346
-1.390448061	-0.01675429676
-1.384542308	-0.01675429676
-1.378607492	-0.01870726811
-1.372643508	-0.02066020379
-1.366650241	-0.02066020379
-1.360627586	-0.02261310003
-1.354575437	-0.02261310003
-1.348493689	-0.02456595319
-1.342382236	-0.02651875949
-1.336240976	-0.02847151521
-1.330069805	-0.02847151521
-1.323868624	-0.03042421669
-1.317637334	-0.03237686011
-1.311375836	-0.03432944185
-1.305084034	-0.03628195812
-1.298761833	-0.03823440521
-1.292409139	-0.04018677943
-1.286025861	-0.04018677943
-1.279611906	-0.04213907706
-1.273167188	-0.04409129435
-1.266691619	-0.04604342762
-1.260185115	-0.04994742729
-1.253647589	-0.05189928615
-1.247078961	-0.05385104619
-1.240479155	-0.05580270366
-1.233848087	-0.05775425477
-1.227185684	-0.05970569598
-1.220491876	-0.06165702336
-1.213766585	-0.06555932231
-1.207009744	-0.06751028636
-1.200221288	-0.06946112196
-1.193401148	-0.07336239272
-1.186549266	-0.07531282051
-1.179665578	-0.07921324252
-1.172750028	-0.08116322928
-1.165802561	-0.08506273607
-1.158823124	-0.0870122487
-1.151811666	-0.09091077379
-1.144768142	-0.09285977907
-1.137692505	-0.09675725651
-1.130584715	-0.1006539985
-1.123444732	-0.1026020845
-1.11627252	-0.1064976685
-1.109068047	-0.1103924439
-1.101831282	-0.1142863812
-1.094562199	-0.1181794514
-1.087260775	-0.1220716251
-1.079926985	-0.1259628733
-1.072560819	-0.1298531669
-1.065162259	-0.1337424766
-1.057731295	-0.1376307736
-1.050267921	-0.1415180289
-1.042772133	-0.1454042132
-1.035243933	-0.1512314192
-1.027683322	-0.1551148006
-1.020090308	-0.1589970105
-1.012464907	-0.1648180655
-1.004807131	-0.1686972208
-0.9971169988	-0.1745135601
-0.9893945345	-0.1783894823
-0.9816397664	-0.1842008382
-0.973852725	-0.1880733497
-0.9660334454	-0.1938794571
-0.95818197	-0.1996822875
-0.9502983411	-0.2054817475
-0.9423826061	-0.2112777414
-0.934434821	-0.2170701758
-0.9264550424	-0.2228589562
-0.9184433297	-0.2286439895
-0.9103997526	-0.2344251828
-0.9023243802	-0.2402024431
-0.8942172915	-0.2459756786
-0.8860785645	-0.2517447968
-0.877908285	-0.2594303919
-0.8697065435	-0.2651895486
-0.8614734367	-0.2728615322
-0.8532090646	-0.2786102343
-0.8449135314	-0.286267953
-0.8365869489	-0.2939172299
-0.8282294315	-0.3015578552
-0.8198411011	-0.3091896214
-0.8114220831	-0.3149075076
-0.8029725086	-0.324425751
-0.7944925143	-0.3320297069
-0.7859822433	-0.3396239865
-0.777441842	-0.3472083901
-0.7688714627	-0.3547827195
-0.7602712648	-0.3642361646
-0.7516414113	-0.3717871099
-0.7429820726	-0.3812107116
-0.7342934215	-0.3906172101
-0.7255756417	-0.4000062365
-0.7168289165	-0.407504633
-0.7080534394	-0.4168612957
-0.6992494078	-0.4261994786
-0.6904170234	-0.4373804108
-0.6815564976	-0.4466767087
-0.6726680434	-0.4559534193
-0.6637518817	-0.4670591448
-0.6548082394	-0.4762915882
-0.6458373482	-0.4873432395
-0.6368394456	-0.4983646098
-0.6278147755	-0.5093551557
-0.6187635877	-0.5203143459
-0.6096861382	-0.5312416588
-0.6005826866	-0.542136584
-0.591453501	-0.5529986216
-0.5822988534	-0.5656287802
-0.5731190228	-0.5764178976
-0.5639142932	-0.588961692
-0.5546849556	-0.601457945
-0.5454313045	-0.6139059554
-0.5361536419	-0.6263050438
-0.5268522763	-0.6386545514
-0.5175275191	-0.6527067428
-0.5081796887	-0.6649478776
-0.4988091103	-0.6788746239
-0.4894161133	-0.6927332206
-0.4800010329	-0.7048029408
-0.4705642095	-0.7202427103
-0.4611059902	-0.7338920635
-0.4516267264	-0.7474701843
-0.4421267743	-0.7626595721
-0.4326064969	-0.7760840897
-0.4230662616	-0.7910990683
-0.4135064409	-0.8060204967
-0.4039274127	-0.8224892048
-0.3943295598	-0.83721066
-0.3847132701	-0.8534554596
-0.3750789361	-0.8679739704
-0.3654269563	-0.8839918176
-0.3557577311	-0.899889166
-0.3460716693	-0.917236321
-0.3363691813	-0.9328786493
-0.3266506832	-0.9499440176
-0.3169165962	-0.9668609317
-0.3071673443	-0.9836289326
-0.2974033564	-1.000247651
-0.2876250658	-1.01820658
-0.2778329095	-1.035987276
-0.2680273285	-1.053589608
-0.2582087672	-1.071013557
-0.2483776745	-1.088259224
-0.2385345018	-1.106741067
-0.2286797049	-1.125014287
-0.2188137426	-1.143079399
-0.2089370766	-1.162302128
-0.1990501721	-1.179937181
-0.1891534974	-1.198698674
-0.1792475226	-1.218536838
-0.169332722	-1.236808034
-0.1594095714	-1.256124163
-0.1494785497	-1.275173113
-0.1395401376	-1.293957004
-0.129594818	-1.313703535
-0.1196430764	-1.333153924
-0.1096853999	-1.352311185
-0.09972227684	-1.372348109
-0.0897541978	-1.392061572
-0.07978165471	-1.411455603
-0.06980514088	-1.431646895
-0.05982515047	-1.45148975
-0.04984217913	-1.4709893
-0.03985672294	-1.491205491
-0.02986927905	-1.511051211
-0.0198803452	-1.531548131
-0.009890419376	-1.550653176
0.01009041437	1.550496954
0.02008032524	1.530373453
0.03006923419	1.510888929
0.04005664311	1.491040176
0.05004205443	1.470820905
0.06002497099	1.451318384
0.07000489672	1.431472516
0.07998133586	1.411278166
0.08995379437	1.391881209
0.09992177897	1.372164781
0.1098847978	1.352124854
0.1198423605	1.332964736
0.1297939782	1.31351146
0.1397391642	1.293762012
0.1496774332	1.274975362
0.159608302	1.25592363
0.1695312898	1.236604695
0.1794459186	1.217016579
0.1893517116	1.198489861
0.1992481959	1.179725702
0.2091348998	1.160722877
0.219011356	1.142862742
0.2288770994	1.124795124
0.2387316682	1.10651939
0.2485746033	1.088035027
0.2584054497	1.070787033
0.2682237553	1.053360752
0.2780290721	1.035756089
0.287820955	1.017973065
0.2975989637	1.000011808
0.3073626607	0.9833909587
0.317111613	0.9666208319
0.3268453926	0.9497017976
0.3365635739	0.9326343175
0.3462657371	0.9169900769
0.3559514663	0.8996408271
0.36562035	0.8837415843
0.3752719806	0.867721852
0.3849059573	0.8532016566
0.3945218816	0.8369549961
0.4041193613	0.8222318773
0.4136980091	0.8057613369
0.423257441	0.7908382699
0.4327972805	0.7758216686
0.442317155	0.7623957219
0.451816696	0.747204739
0.4612955423	0.7336252161
0.4707533367	0.7199744744
0.4801897278	0.7045331602
0.4896043694	0.6924622504
0.4989969208	0.6786023091
0.5083670474	0.664674236
0.5177144186	0.6524319539
0.5270387114	0.6383784682
0.5363396059	0.6260278434
0.5456167904	0.6136276514
0.5548699575	0.6011785524
0.5640988052	0.5886812267
0.5733030389	0.5761363758
0.5824823685	0.5653463656
0.5916365087	0.5527151807
0.6007651818	0.5418522776
0.6098681161	0.5309564994
0.6189450428	0.5200283468
0.6279957012	0.5090683311
0.6370198375	0.4980769721
0.6460172016	0.4870548035
0.6549875502	0.4760023684
0.6639306447	0.4667692834
0.6728462536	0.4556628012
0.6817341501	0.4463854702
0.6905941159	0.4370885637
0.699425934	0.4259069155
0.7082293965	0.4165681473
0.7170043002	0.4072109108
0.725750448	0.3997120633
0.7344676463	0.3903224835
0.7431557119	0.3809154432
0.7518144629	0.3714913112
0.760443724	0.3639399501
0.7690433267	0.356378082
0.7776131077	0.3469112675
0.786152907	0.3393264733
0.7946625744	0.3317318106
0.8031419594	0.3241274796
0.8115909238	0.3165136828
0.8200093284	0.3088906231
0.8283970435	0.301258506
0.8367539425	0.2936175375
0.845079905	0.2859679259
0.8533748152	0.2802251709
0.861638563	0.2725609387
0.8698710434	0.2648886434
0.8780721551	0.259129258
0.8862418029	0.2533655476
0.8943798973	0.2456740297
0.9024863532	0.2399005817
0.9105610886	0.2341231136
0.9186040297	0.2283417172
0.9266151029	0.2225564859
0.9345942421	0.2167675118
0.9425413858	0.2109748894
0.9504564784	0.2051787118
0.9583394644	0.1993790735
0.9661902971	0.193576069
0.9740089304	0.1877697932
0.9817953254	0.1838971722
0.989549448	0.1780856557
0.9972712648	0.1742096294
1.004960749	0.1683931383
1.012617878	0.1645138845
1.020242632	0.1586926859
1.027834994	0.1548103831
1.035394957	0.150926911
1.042922511	0.1450995733
1.050417648	0.1412133039
1.057880373	0.137325966
1.065310689	0.1334375885
1.072708601	0.1295482006
1.080074118	0.1256578312
1.087407259	0.1217665094
1.094708036	0.1178742643
1.101976472	0.1139811251
1.10921259	0.1100871211
1.116416416	0.1061922811
1.123587983	0.1042445571
1.13072732	0.1003485188
1.137834468	0.09645171798
1.14490946	0.09255418426
1.151952343	0.09060515173
1.158963159	0.08670657346
1.165941956	0.08475703537
1.172888783	0.08085747904
1.179803695	0.07890746838
1.186686745	0.07500700033
1.193537992	0.07305655047
1.200357496	0.07110596154
1.207145319	0.06720438123
1.213901527	0.06525339732
1.220626187	0.06330228922
1.227319367	0.05939971495
1.233981143	0.05744825636
1.240611582	0.0554966883
1.247210765	0.05354501452
1.25377877	0.05159323874
1.260315671	0.04964136469
1.266821557	0.047689396
1.273296508	0.04573733644
1.279740608	0.04378518978
1.286153949	0.04183295961
1.292536613	0.03988064976
1.298888695	0.03792826382
1.305210289	0.03597580565
1.311501482	0.03402327885
1.317762374	0.03207068721
1.323993062	0.03011803447
1.330193641	0.03011803447
1.33636421	0.02816532424
1.342504873	0.02621256031
1.348615731	0.02425974642
1.354696885	0.02425974642
1.360748444	0.02230688626
1.366770509	0.02035398358
1.372763187	0.02035398358
1.378726588	0.01840104208
1.384660821	0.01644806547
1.390565992	0.01644806547
1.396442216	0.01449505752
1.402289602	0.01449505752
1.408108263	0.01254202189
1.413898316	0.01254202189
1.419659869	0.01058896237
1.42539304	0.01058896237
1.431097946	0.01058896237
1.436774701	0.00863588263
1.442423423	0.00863588263
1.448044231	0.006682786426
1.45363724	0.006682786426
1.459202572	0.006682786426
1.464740344	0.004729677488
1.47025068	0.004729677488
1.475733695	0.004729677488
1.481189513	0.004729677488
1.486618254	0.00277655952
1.49202004	0.00277655952
1.497394996	0.00277655952
1.502743241	0.00277655952
1.508064898	0.00277655952
1.513360088	0.0008234362584
1.518628939	0.0008234362584
1.523871573	0.0008234362584
1.529088111	0.0008234362584
1.534278678	0.0008234362584
1.5394434	0.0008234362584
1.5445824	0.0008234362584
1.549695802	0.0008234362584
1.55478373	0.0008234362584
1.559846311	0.0008234362584
1.564883665	0.0008234362584
0.001023435876	-1.569895922
0.002976558768	-1.564883665
0.004929675981	-1.559846311
0.008835878478	-1.55478373
0.01078895631	-1.549695802
0.01274201355	-1.5445824
0.01664805144	-1.5394434
0.01860102462	-1.534278678
0.02055396232	-1.529088111
0.02250686082	-1.523871573
0.02641252536	-1.518628939
0.02836528394	-1.513360088
0.03227063512	-1.508064898
0.0342232203	-1.502743241
0.03617574023	-1.497394996
0.04008056948	-1.49202004
0.04203287134	-1.486618254
0.04398509317	-1.481189513
0.04788928148	-1.475733695
0.04984124066	-1.47025068
0.05374487031	-1.464740344
0.05569653348	-1.459202572
0.05959953771	-1.45363724
0.06155087141	-1.448044231
0.06350208795	-1.442423423
0.06740415449	-1.436774701
0.06935499712	-1.431097946
0.07325628261	-1.42539304
0.07520671816	-1.419659869
0.07910715612	-1.413898316
0.08105715117	-1.408108263
0.08495667522	-1.402289602
0.08690619668	-1.396442216
0.09080474034	-1.390565992
0.09275375491	-1.384660821
0.09665125199	-1.378726588
0.09859972678	-1.372763187
0.1024961109	-1.366770509
0.1063917165	-1.360748444
0.1083392183	-1.354696885
0.1122336009	-1.348615731
0.1141804747	-1.342504873
0.1180735689	-1.33636421
0.1219657674	-1.330193641
0.1239115218	-1.323993062
0.1278023221	-1.317762374
0.1316921542	-1.311501482
0.1336366978	-1.305210289
0.1375250227	-1.298888695
0.1414123067	-1.292536613
0.1433555493	-1.286153949
0.1472412175	-1.279740608
0.1511257725	-1.273296508
0.1530676233	-1.266821557
0.1569504546	-1.260315671
0.1608321003	-1.25377877
0.1647125323	-1.247210765
0.1666522842	-1.240611582
0.1705308417	-1.233981143
0.1744081137	-1.227319367
0.1782840722	-1.220626187
0.1821586879	-1.213901527
0.184095484	-1.207145319
0.1879680334	-1.200357496
0.1918391698	-1.193537992
0.1957088646	-1.186686745
0.1995770902	-1.179803695
0.2034438182	-1.172888783
0.2073090207	-1.165941956
0.2111726696	-1.158963159
0.2150347371	-1.151952343
0.2188951954	-1.14490946
0.2208248125	-1.137834468
0.2246828049	-1.13072732
0.2285391191	-1.123587983
0.232393727	-1.116416416
0.2362466016	-1.10921259
0.2420226032	-1.101976472
0.2458710242	-1.094708036
0.2497176162	-1.087407259
0.2535623521	-1.080074118
0.2574052047	-1.072708601
0.2612461472	-1.065310689
0.2650851524	-1.057880373
0.2689221937	-1.050417648
0.2727572445	-1.042922511
0.2785060296	-1.035394957
0.2823359871	-1.027834994
0.2861638616	-1.020242632
0.2899896262	-1.012617878
0.29572426	-1.004960749
0.2995446352	-0.9972712648
0.3033628097	-0.989549448
0.3090858872	-0.9817953254
0.3128984454	-0.9740089304
0.316708712	-0.9661902971
0.3224197598	-0.9583394644
0.3262241861	-0.9504564784
0.3300262326	-0.9425413858
0.3357247829	-0.9345942421
0.3395207673	-0.9266151029
0.3452101087	-0.9186040297
0.3489998758	-0.9105610886
0.3546797748	-0.9024863532
0.3603538977	-0.8943798973
0.3641333963	-0.8862418029
0.3697977097	-0.8780721551
0.3735705934	-0.8698710434
0.3792248703	-0.861638563
0.3848730188	-0.8533748152
0.3886350064	-0.845079905
0.394272762	-0.8367539425
0.3999041763	-0.8283970435
0.4055291714	-0.8200093284
0.4111476692	-0.8115909238
0.4148896859	-0.8031419594
0.4204971828	-0.7946625744
0.4260979776	-0.786152907
0.4316919944	-0.7776131077
0.4372791584	-0.7690433267
0.4428593947	-0.760443724
0.4484326306	-0.7518144629
0.453998791	-0.7431557119
0.4595578043	-0.7344676463
0.4669585809	-0.725750448
0.4725006395	-0.7170043002
0.4780353134	-0.7082293965
0.4835625332	-0.699425934
0.4909204442	-0.6905941159
0.4964300021	-0.6817341501
0.5019318773	-0.6728462536
0.5092556454	-0.6639306447
0.5147393354	-0.6549875502
0.5220386167	-0.6460172016
0.5275037651	-0.6370198375
0.53477809	-0.6279957012
0.542037948	-0.6189450428
0.547473258	-0.6098681161
0.5547074441	-0.6007651818
0.5619267613	-0.5916365087
0.5691310691	-0.5824823685
0.5763202278	-0.5733030389
0.583494099	-0.5640988052
0.5906525478	-0.5548699575
0.5977954414	-0.5456167904
0.6049226486	-0.5363396059
0.6120340405	-0.5270387114
0.6209008473	-0.5177144186
0.6279761946	-0.5083670474
0.6350353236	-0.4989969208
0.6438362444	-0.4896043694
0.6526114091	-0.4801897278
0.659612845	-0.4707533367
0.6683410853	-0.4612955423
0.677042957	-0.451816696
0.6857182507	-0.442317155
0.6943667618	-0.4327972805
0.7029882933	-0.423257441
0.7115826519	-0.4136980091
0.7201496503	-0.4041193613
0.7303936764	-0.3945218816
0.7388998474	-0.3849059573
0.749070376	-0.3752719806
0.7592004053	-0.36562035
0.7692896605	-0.3559514663
0.7793378768	-0.3462657371
0.7893448008	-0.3365635739
0.7993101862	-0.3268453926
0.8092338031	-0.317111613
0.8207582637	-0.3073626607
0.8322252295	-0.2975989637
0.8436343796	-0.287820955
0.8549854147	-0.2780290721
0.8662780516	-0.2682237553
0.8791120747	-0.2584054497
0.8918691087	-0.2485746033
0.9045488179	-0.2387316682
0.9171508916	-0.2288770994
0.9296750487	-0.219011356
0.9436712781	-0.2091348998
0.9591062275	-0.1992481959
0.9728926077	-0.1893517116
0.9880937693	-0.1794459186
1.003171488	-0.1695312898
1.01961417	-0.159608302
1.035907071	-0.1496774332
1.05351021	-0.1397391642
1.07093497	-0.1297939782
1.091038533	-0.1198423605
1.109489127	-0.1098847978
1.130519155	-0.09992177897
1.152646086	-0.08995379437
1.175812286	-0.07998133586
1.201287164	-0.07000489672
1.22763084	-0.06002497099
1.257332877	-0.05004205443
1.290153485	-0.04005664311
1.327041363	-0.03006923419
1.371114797	-0.02008032524
1.429360105	-0.01009041437
1.556559213	-0.0001
-1.43042036	0.009890419376
-1.37222839	0.0198803452
-1.326983176	0.02986927905
-1.290093627	0.03985672294
-1.257271547	0.04984217913
-1.228872797	0.05982515047
-1.20122336	0.06980514088
-1.177099159	0.07978165471
-1.152580178	0.0897541978
-1.131844512	0.09972227684
-1.110832079	0.1096853999
-1.090970024	0.1196430764
-1.072309702	0.129594818
-1.053440155	0.1395401376
-1.037310103	0.1494785497
-1.019542748	0.1594095714
-1.003099412	0.169332722
-0.9880211019	0.1792475226
-0.9728193468	0.1891534974
-0.9590324354	0.1990501721
-0.9451459706	0.2089370766
-0.9311602259	0.2188137426
-0.9170755138	0.2286797049
-0.9044729735	0.2385345018
-0.8917928	0.2483776745
-0.879035303	0.2582087672
-0.8662008179	0.2680273285
-0.8549077804	0.2778329095
-0.8435563461	0.2876250658
-0.8321467977	0.2974033564
-0.8206794375	0.3071673443
-0.810804498	0.3169165962
-0.799230632	0.3266506832
-0.7892649126	0.3363691813
-0.7792576567	0.3460716693
-0.7692091111	0.3557577311
-0.7591195287	0.3654269563
-0.7489891744	0.3750789361
-0.7388183231	0.3847132701
-0.7303118855	0.3943295598
-0.7217776939	0.4039274127
-0.711500278	0.4135064409
-0.7029056581	0.4230662616
-0.6942838663	0.4326064969
-0.685635097	0.4421267743
-0.6769595478	0.4516267264
-0.6682574225	0.4611059902
-0.659528929	0.4705642095
-0.6525272928	0.4800010329
-0.6437518813	0.4894161133
-0.6367129964	0.4988091103
-0.6278913891	0.5081796887
-0.6208158469	0.5175275191
-0.6119488004	0.5268522763
-0.6048372179	0.5361536419
-0.597709822	0.5454313045
-0.5905667412	0.5546849556
-0.5834081062	0.5639142932
-0.5762340508	0.5731190228
-0.5690447105	0.5822988534
-0.5618402214	0.591453501
-0.5546207243	0.6005826866
-0.5491963377	0.6096861382
-0.5419509186	0.6187635877
-0.5346908867	0.6278147755
-0.5292363611	0.6368394456
-0.5219511119	0.6458373482
-0.5146516614	0.6548082394
-0.5091678454	0.6637518817
-0.5036761919	0.6726680434
-0.4963419127	0.6815564976
-0.4908322319	0.6904170234
-0.4834741593	0.6992494078
-0.4779468196	0.7080534394
-0.4724120275	0.7168289165
-0.4668698515	0.7255756417
-0.4613203621	0.7342934215
-0.4539097912	0.7429820726
-0.448343517	0.7516414113
-0.4427701688	0.7602712648
-0.4371898208	0.7688714627
-0.4316025469	0.777441842
-0.4260084207	0.7859822433
-0.4204075186	0.7944925143
-0.4166698557	0.8029725086
-0.4110578271	0.8114220831
-0.4054392254	0.8198411011
-0.3998141272	0.8282294315
-0.3941826107	0.8365869489
-0.3904247392	0.8449135314
-0.3847826996	0.8532090646
-0.379134453	0.8614734367
-0.3734800783	0.8697065435
-0.3697071309	0.877908285
-0.3640427224	0.8860785645
-0.3602631604	0.8942172915
-0.3545889445	0.9023243802
-0.3489089541	0.9103997526
-0.3451191261	0.9184433297
-0.3394296956	0.9264550424
-0.3356336519	0.934434821
-0.3318351654	0.9423826061
-0.3261329106	0.9502983411
-0.3223284279	0.95818197
-0.3166172957	0.9660334454
-0.3128069736	0.973852725
-0.3089943608	0.9816397664
-0.3032712019	0.9893945345
-0.2994529748	0.9971169988
-0.2956325468	1.004807131
-0.2898978356	1.012464907
-0.2860720201	1.020090308
-0.2822440956	1.027683322
-0.2784140881	1.035243933
-0.2745820243	1.042772133
-0.2688301308	1.050267921
-0.264993042	1.057731295
-0.2611539901	1.065162259
-0.2573130014	1.072560819
-0.2534701034	1.079926985
-0.2496253229	1.087260775
-0.2457786866	1.094562199
-0.2419302218	1.101831282
-0.238079956	1.109068047
-0.2342279164	1.11627252
-0.23037413	1.123444732
-0.2265186245	1.130584715
-0.2226614272	1.137692505
-0.2188025664	1.144768142
-0.2149420692	1.151811666
-0.2110799634	1.158823124
-0.2072162768	1.165802561
-0.2033510373	1.172750028
-0.1994842733	1.179665578
-0.195616012	1.186549266
-0.1917462822	1.193401148
-0.1878751117	1.200221288
-0.1859389949	1.207009744
-0.1820657162	1.213766585
-0.1781910677	1.220491876
-0.1743150775	1.227185684
-0.1704377742	1.233848087
-0.1665591863	1.240479155
-0.1646194195	1.247078961
-0.160738958	1.253647589
-0.1568572833	1.260185115
-0.1529744242	1.266691619
-0.1510325594	1.273167188
-0.1471479775	1.279611906
-0.143262283	1.286025861
-0.1413190274	1.292409139
-0.1374317182	1.298761833
-0.1335433686	1.305084034
-0.1315988129	1.311375836
-0.1277089572	1.317637334
-0.1238181339	1.323868624
-0.1218723684	1.330069805
-0.1179801479	1.336240976
-0.1140870328	1.342382236
-0.1121401488	1.348493689
-0.1082457457	1.354575437
-0.1062982344	1.360627586
-0.1024026098	1.366650241
-0.1004545039	1.372643508
-0.09655772356	1.378607492
-0.09266020933	1.384542308
-0.09071118629	1.390448061
-0.08681262645	1.396324864
-0.08486309709	1.402172825
-0.08096355798	1.407992062
-0.07901355564	1.413782684
-0.07511310356	1.419544807
-0.07316266131	1.425278544
-0.06926136274	1.430984015
-0.06731051387	1.436661332
-0.06340843529	1.442310616
-0.06145721313	1.44793198
-0.05950587387	1.453525544
-0.05560285913	1.459091429
-0.05365119095	1.464629752
-0.04974755181	1.470140635
-0.04779558819	1.475624196
-0.0458435335	1.481080559
-0.04193916572	1.486509842
-0.0399868601	1.491912167
-0.03608202389	1.497287657
-0.03412950076	1.502636436
-0.03217691255	1.507958622
-0.02827155583	1.513254343
-0.02631879471	1.518523719
-0.02436598346	1.523766876
-0.02046022524	1.528983934
-0.01850728577	1.534175022
-0.01655431097	1.539340259
-0.01264827041	1.544479773
-0.01069521209	1.549593687
-0.008742133357	1.554682124
-0.004835929606	1.559745211
-0.002882812038	1.564783069
-1.569795828	0.0008234362584
-1.564783069	0.0008234362584
-1.559745211	0.0008234362584
-1.554682124	0.0008234362584
-1.549593687	0.0008234362584
-1.544479773	0.0008234362584
-1.539340259	0.0008234362584
-1.534175022	0.0008234362584
-1.528983934	0.0008234362584
-1.523766876	0.0008234362584
-1.518523719	0.0008234362584
-1.513254343	0.0008234362584
-1.507958622	0.00277655952
-1.502636436	0.00277655952
-1.497287657	0.00277655952
-1.491912167	0.00277655952
-1.486509842	0.00277655952
-1.481080559	0.004729677488
-1.475624196	0.004729677488
-1.470140635	0.004729677488
-1.464629752	0.004729677488
-1.459091429	0.006682786426
-1.453525544	0.006682786426
-1.44793198	0.006682786426
-1.442310616	0.00863588263
-1.436661332	0.00863588263
-1.430984015	0.01058896237
-1.425278544	0.01058896237
-1.419544807	0.01058896237
-1.413782684	0.01254202189
-1.407992062	0.01254202189
-1.402172825	0.01449505752
-1.396324864	0.01449505752
-1.390448061	0.01644806547
-1.384542308	0.01840104208
-1.378607492	0.01840104208
-1.372643508	0.02035398358
-1.366650241	0.02035398358
-1.360627586	0.02230688626
-1.354575437	0.02425974642
-1.348493689	0.02425974642
-1.342382236	0.02621256031
-1.336240976	0.02816532424
-1.330069805	0.03011803447
-1.323868624	0.03011803447
-1.317637334	0.03207068721
-1.311375836	0.03402327885
-1.305084034	0.03597580565
-1.298761833	0.03792826382
-1.292409139	0.03988064976
-1.286025861	0.04183295961
-1.279611906	0.04378518978
-1.273167188	0.04573733644
-1.266691619	0.047689396
-1.260185115	0.04964136469
-1.253647589	0.05159323874
-1.247078961	0.05354501452
-1.240479155	0.0554966883
-1.233848087	0.05744825636
-1.227185684	0.05939971495
-1.220491876	0.06330228922
-1.213766585	0.06525339732
-1.207009744	0.06720438123
-1.200221288	0.07110596154
-1.193401148	0.07305655047
-1.186549266	0.07500700033
-1.179665578	0.07890746838
-1.172750028	0.08085747904
-1.165802561	0.08475703537
-1.158823124	0.08670657346
-1.151811666	0.09060515173
-1.144768142	0.09255418426
-1.137692505	0.09645171798
-1.130584715	0.1003485188
-1.123444732	0.1042445571
-1.11627252	0.1061922811
-1.109068047	0.1100871211
-1.101831282	0.1139811251
-1.094562199	0.1178742643
-1.087260775	0.1217665094
-1.079926985	0.1256578312
-1.072560819	0.1295482006
-1.065162259	0.1334375885
-1.057731295	0.137325966
-1.050267921	0.1412133039
-1.042772133	0.1450995733
-1.035243933	0.150926911
-1.027683322	0.1548103831
-1.020090308	0.1586926859
-1.012464907	0.1645138845
-1.004807131	0.1683931383
-0.9971169988	0.1742096294
-0.9893945345	0.1780856557
-0.9816397664	0.1838971722
-0.973852725	0.1897055761
-0.9660334454	0.193576069
-0.95818197	0.1993790735
-0.9502983411	0.2051787118
-0.9423826061	0.2109748894
-0.934434821	0.2167675118
-0.9264550424	0.2225564859
-0.9184433297	0.2283417172
-0.9103997526	0.2341231136
-0.9023243802	0.2399005817
-0.8942172915	0.2456740297
-0.8860785645	0.2533655476
-0.877908285	0.259129258
-0.8697065435	0.2648886434
-0.8614734367	0.2725609387
-0.8532090646	0.2802251709
-0.8449135314	0.2859679259
-0.8365869489	0.2936175375
-0.8282294315	0.301258506
-0.8198411011	0.3088906231
-0.8114220831	0.3165136828
-0.8029725086	0.3241274796
-0.7944925143	0.3317318106
-0.7859822433	0.3393264733
-0.777441842	0.3469112675
-0.7688714627	0.356378082
-0.7602712648	0.3639399501
-0.7516414113	0.3733774874
-0.7429820726	0.3809154432
-0.7342934215	0.3903224835
-0.7255756417	0.3997120633
-0.7168289165	0.4090838186
-0.7080534394	0.4184373896
-0.6992494078	0.4277724218
-0.6904170234	0.4370885637
-0.6815564976	0.4463854702
-0.6726680434	0.4556628012
-0.6637518817	0.4667692834
-0.6548082394	0.4760023684
-0.6458373482	0.4870548035
-0.6368394456	0.4980769721
-0.6278147755	0.5090683311
-0.6187635877	0.5200283468
-0.6096861382	0.5309564994
-0.6005826866	0.5418522776
-0.591453501	0.5527151807
-0.5822988534	0.5653463656
-0.5731190228	0.5779313803
-0.5639142932	0.5886812267
-0.5546849556	0.6011785524
-0.5454313045	0.6136276514
-0.5361536419	0.6260278434
-0.5268522763	0.6383784682
-0.5175275191	0.6524319539
-0.5081796887	0.664674236
-0.4988091103	0.6786023091
-0.4894161133	0.6924622504
-0.4800010329	0.7062532348
-0.4705642095	0.7199744744
-0.4611059902	0.7336252161
-0.4516267264	0.747204739
-0.4421267743	0.7623957219
-0.4326064969	0.7774947738
-0.4230662616	0.7908382699
-0.4135064409	0.8074136468
-0.4039274127	0.8222318773
-0.3943295598	0.8369549961
-0.3847132701	0.8532016566
-0.3750789361	0.867721852
-0.3654269563	0.8837415843
-0.3557577311	0.9012240993
-0.3460716693	0.9169900769
-0.3363691813	0.9326343175
-0.3266506832	0.9497017976
-0.3169165962	0.9666208319
-0.3071673443	0.9833909587
-0.2974033564	1.000011808
-0.2876250658	1.017973065
-0.2778329095	1.035756089
-0.2680273285	1.053360752
-0.2582087672	1.070787033
-0.2483776745	1.088035027
-0.2385345018	1.10651939
-0.2286797049	1.124795124
-0.2188137426	1.142862742
-0.2089370766	1.162088161
-0.1990501721	1.179725702
-0.1891534974	1.198489861
-0.1792475226	1.218330866
-0.169332722	1.236604695
-0.1594095714	1.25592363
-0.1494785497	1.274975362
-0.1395401376	1.295005083
-0.129594818	1.31351146
-0.1196430764	1.332964736
-0.1096853999	1.353312701
-0.09972227684	1.372164781
-0.0897541978	1.391881209
-0.07978165471	1.411278166
-0.06980514088	1.431472516
-0.05982515047	1.451318384
-0.04984217913	1.470820905
-0.03985672294	1.491040176
-0.02986927905	1.510888929
-0.0198803452	1.531388984
-0.009890419376	1.551492852
0.01009041437	-1.550653176
0.02008032524	-1.530532755
0.03006923419	-1.511051211
0.04005664311	-1.491205491
0.05004205443	-1.4709893
0.06002497099	-1.45148975
0.07000489672	-1.431646895
0.07998133586	-1.411455603
0.08995379437	-1.392061572
0.09992177897	-1.372348109
0.1098847978	-1.352311185
0.1198423605	-1.333153924
0.1297939782	-1.313703535
0.1397391642	-1.293957004
0.1496774332	-1.275173113
0.159608302	-1.256124163
0.1695312898	-1.236808034
0.1794459186	-1.21722274
0.1893517116	-1.198698674
0.1992481959	-1.179937181
0.2091348998	-1.160937036
0.219011356	-1.143079399
0.2288770994	-1.125014287
0.2387316682	-1.106741067
0.2485746033	-1.088259224
0.2584054497	-1.071013557
0.2682237553	-1.052129559
0.2780290721	-1.034512363
0.287820955	-1.01820658
0.2975989637	-1.000247651
0.3073626607	-0.9836289326
0.317111613	-0.9668609317
0.3268453926	-0.9499440176
0.3365635739	-0.9328786493
0.3462657371	-0.9156653841
0.3559514663	-0.899889166
0.36562035	-0.8839918176
0.3752719806	-0.8679739704
0.3849059573	-0.8518363267
0.3945218816	-0.83721066
0.4041193613	-0.8208476027
0.4136980091	-0.8060204967
0.423257441	-0.7910990683
0.4327972805	-0.7760840897
0.442317155	-0.7626595721
0.451816696	-0.7474701843
0.4612955423	-0.7338920635
0.4707533367	-0.7185315679
0.4801897278	-0.7048029408
0.4896043694	-0.6910046508
0.4989969208	-0.6788746239
0.5083670474	-0.6649478776
0.5177144186	-0.6509538381
0.5270387114	-0.6386545514
0.5363396059	-0.6263050438
0.5456167904	-0.6139059554
0.5548699575	-0.601457945
0.5640988052	-0.588961692
0.5733030389	-0.5764178976
0.5824823685	-0.5656287802
0.5916365087	-0.5529986216
0.6007651818	-0.542136584
0.6098681161	-0.5312416588
0.6189450428	-0.5184900135
0.6279957012	-0.5075255606
0.6370198375	-0.4983646098
0.6460172016	-0.4873432395
0.6549875502	-0.4762915882
0.6639306447	-0.4670591448
0.6728462536	-0.4559534193
0.6817341501	-0.4466767087
0.6905941159	-0.4355188309
0.699425934	-0.4261994786
0.7082293965	-0.4168612957
0.7170043002	-0.407504633
0.725750448	-0.3981298464
0.7344676463	-0.3906172101
0.7431557119	-0.3812107116
0.7518144629	-0.3717871099
0.760443724	-0.3642361646
0.7690433267	-0.3547827195
0.7776131077	-0.3472083901
0.786152907	-0.3396239865
0.7946625744	-0.3320297069
0.8031419594	-0.3225232742
0.8115909238	-0.3149075076
0.8200093284	-0.3072825214
0.8283970435	-0.3015578552
0.8367539425	-0.2939172299
0.845079905	-0.286267953
0.8533748152	-0.2786102343
0.861638563	-0.2728615322
0.8698710434	-0.2651895486
0.8780721551	-0.2594303919
0.8862418029	-0.2517447968
0.8943798973	-0.2459756786
0.9024863532	-0.2402024431
0.9105610886	-0.2344251828
0.9186040297	-0.2286439895
0.9266151029	-0.2209297745
0.9345942421	-0.2151397657
0.9425413858	-0.2112777414
0.9504564784	-0.2054817475
0.9583394644	-0.1996822875
0.9661902971	-0.1938794571
0.9740089304	-0.1880733497
0.9817953254	-0.1842008382
0.989549448	-0.1783894823
0.9972712648	-0.1725751042
1.004960749	-0.1686972208
1.012617878	-0.1648180655
1.020242632	-0.1589970105
1.027834994	-0.1551148006
1.035394957	-0.1492892982
1.042922511	-0.1454042132
1.050417648	-0.1415180289
1.057880373	-0.1376307736
1.065310689	-0.1337424766
1.072708601	-0.1298531669
1.080074118	-0.1259628733
1.087407259	-0.1220716251
1.094708036	-0.1181794514
1.101976472	-0.1142863812
1.10921259	-0.1103924439
1.116416416	-0.1064976685
1.123587983	-0.1026020845
1.13072732	-0.1006539985
1.137834468	-0.09675725651
1.14490946	-0.09285977907
1.151952343	-0.09091077379
1.158963159	-0.0870122487
1.165941956	-0.08506273607
1.172888783	-0.08116322928
1.179803695	-0.07921324252
1.186686745	-0.07531282051
1.193537992	-0.07336239272
1.200357496	-0.06946112196
1.207145319	-0.06751028636
1.213901527	-0.06555932231
1.220626187	-0.06165702336
1.227319367	-0.05970569598
1.233981143	-0.05775425477
1.240611582	-0.05580270366
1.247210765	-0.05385104619
1.25377877	-0.05189928615
1.260315671	-0.04994742729
1.266821557	-0.04604342762
1.273296508	-0.04409129435
1.279740608	-0.04213907706
1.286153949	-0.04018677943
1.292536613	-0.04018677943
1.298888695	-0.03823440521
1.305210289	-0.03628195812
1.311501482	-0.03432944185
1.317762374	-0.03237686011
1.323993062	-0.03042421669
1.330193641	-0.02847151521
1.33636421	-0.02847151521
1.342504873	-0.02651875949
1.348615731	-0.02456595319
1.354696885	-0.02261310003
1.360748444	-0.02261310003
1.366770509	-0.02066020379
1.372763187	-0.02066020379
1.378726588	-0.01870726811
1.384660821	-0.01675429676
1.390565992	-0.01675429676
1.396442216	-0.01480129346
1.402289602	-0.01480129346
1.408108263	-0.01284826195
1.413898316	-0.01284826195
1.419659869	-0.01089520593
1.42539304	-0.01089520593
1.431097946	-0.00894212911
1.436774701	-0.00894212911
1.442423423	-0.00894212911
1.448044231	-0.006989035246
1.45363724	-0.006989035246
1.459202572	-0.006989035246
1.464740344	-0.005035928057
1.47025068	-0.005035928057
1.475733695	-0.005035928057
1.481189513	-0.003082811253
1.486618254	-0.003082811253
1.49202004	-0.003082811253
1.497394996	-0.003082811253
1.502743241	-0.003082811253
1.508064898	-0.001129688575
1.513360088	-0.001129688575
1.518628939	-0.001129688575
1.523871573	-0.001129688575
1.529088111	-0.001129688575
1.534278678	-0.001129688575
1.5394434	-0.001129688575
1.5445824	-0.001129688575
1.549695802	-0.001129688575
1.55478373	0.0008234362584
1.559846311	0.0008234362584
1.564883665	0.0008234362584


==> TikZ/SPM_D1_ST1_complet.dat <==
0.0009775389847	-1.570896321
-0.002932615087	-1.5658838
-0.004887685581	-1.560846151
-0.006842746736	-1.555783248
-0.01075282609	-1.550694968
-0.01270783681	-1.545581186
-0.01466282323	-1.540441778
-0.01857270829	-1.535276615
-0.02052759946	-1.530085577
-0.0224824514	-1.524868538
-0.02639202268	-1.519625372
-0.02834673451	-1.514355958
-0.03030139224	-1.509060172
-0.03421053026	-1.503737886
-0.0361650031	-1.498388981
-0.03811940685	-1.493013333
-0.04202799225	-1.487610817
-0.04398216636	-1.482181313
-0.04789025908	-1.476724697
-0.04984417003	-1.471240849
-0.05179798595	-1.465729647
-0.05570531724	-1.460190968
-0.05765882535	-1.454624697
-0.06156550753	-1.449030707
-0.06351867431	-1.443408886
-0.06742464052	-1.43775911
-0.0693774326	-1.432081263
-0.07328261602	-1.426375225
-0.07523499993	-1.420640884
-0.07913933386	-1.41487812
-0.08109127636	-1.409086818
-0.08499469402	-1.403266865
-0.08694616169	-1.397418144
-0.09084859658	-1.391540546
-0.09279955637	-1.385633956
-0.0967009419	-1.379698263
-0.09865136031	-1.373733358
-0.1025516305	-1.36773913
-0.1045014744	-1.361715473
-0.1084005627	-1.35566228
-0.1103497994	-1.349579442
-0.1142476396	-1.343466855
-0.1181446112	-1.337324418
-0.120092762	-1.331152024
-0.1239883757	-1.324949574
-0.1278830475	-1.318716969
-0.1298300213	-1.312454112
-0.1337232257	-1.306160902
-0.1376154157	-1.299837245
-0.139561121	-1.293483047
-0.1434517342	-1.287098214
-0.1473412603	-1.280682659
-0.1492856067	-1.274236288
-0.1531734476	-1.267759015
-0.1570601288	-1.261250756
-0.1609456219	-1.254711425
-0.1628879138	-1.248140939
-0.1667715703	-1.241539221
-0.1706539666	-1.234906189
-0.174535074	-1.228241769
-0.1764751353	-1.221545885
-0.180354256	-1.214818468
-0.1842320166	-1.208059443
-0.1881083883	-1.201268746
-0.1919833434	-1.194446312
-0.1958568529	-1.187592074
-0.1997288892	-1.180705975
-0.2016643461	-1.173787955
-0.2055341191	-1.166837958
-0.2094023487	-1.159855933
-0.2132690065	-1.152841828
-0.2171340644	-1.145795594
-0.2209974946	-1.138717184
-0.2248592696	-1.131606564
-0.2287193616	-1.124463685
-0.232577743	-1.117288517
-0.2364343861	-1.110081022
-0.2402892632	-1.102841172
-0.2441423474	-1.09556894
-0.247993611	-1.088264301
-0.2518430268	-1.080927234
-0.2576136266	-1.07355772
-0.2614583043	-1.06615575
-0.2653010398	-1.058721306
-0.2691418058	-1.051254385
-0.2729805757	-1.043754983
-0.2768173226	-1.036223099
-0.2825685919	-1.028658738
-0.2864001652	-1.021061904
-0.2902296236	-1.013432611
-0.2940569395	-1.005770872
-0.2997938398	-0.9980767097
-0.3036156868	-0.9903501424
-0.3074353001	-0.9825911994
-0.3112526546	-0.9747999113
-0.3169743933	-0.9669763144
-0.3207859874	-0.9591204461
-0.3264989658	-0.9512323522
-0.3303046394	-0.9433120797
-0.336008619	-0.9353596832
-0.3398082146	-0.9273752171
-0.3436053351	-0.9193587446
-0.3492963202	-0.9113103311
-0.3549815966	-0.9032300478
-0.358768568	-0.8951179724
-0.3644441453	-0.8869741822
-0.3682245738	-0.8787987658
-0.3738902235	-0.8705918104
-0.3795498076	-0.8623534133
-0.3833194542	-0.8540836727
-0.38896875	-0.8457826954
-0.3946117671	-0.8374505906
-0.4002484255	-0.8290874742
-0.404002626	-0.8206934677
-0.4096285125	-0.8122686956
-0.4152478313	-0.8038132897
-0.4208605067	-0.7953273855
-0.4264664608	-0.7868111279
-0.432065619	-0.7782646605
-0.437657906	-0.7696881376
-0.4432432458	-0.7610817191
-0.4488215659	-0.7524455664
-0.4543927924	-0.7437798499
-0.4599568515	-0.7350847435
-0.4655136726	-0.72636043
-0.4710631835	-0.717607093
-0.4784510377	-0.7088249272
-0.4839832171	-0.7000141278
-0.4895078523	-0.6911748997
-0.4968621798	-0.6823074511
-0.5023689468	-0.6734119982
-0.5078679434	-0.664488761
-0.5151877373	-0.6555379671
-0.5206683452	-0.6465598462
-0.5279633837	-0.6375546386
-0.5352440656	-0.6285225877
-0.5406950662	-0.6194639438
-0.5479502662	-0.6103789618
-0.5551907028	-0.6012679033
-0.5624162315	-0.5921310368
-0.5678255103	-0.5829686343
-0.5750246111	-0.5737809752
-0.582208418	-0.5645683442
-0.5893767977	-0.555331032
-0.5965296127	-0.5460693348
-0.6054485465	-0.536783555
-0.6125658673	-0.527473999
-0.6196672042	-0.5181409831
-0.6285212104	-0.5087848243
-0.6355861335	-0.4994058482
-0.6426346753	-0.4900043852
-0.6514221393	-0.480580771
-0.6601836004	-0.4711353471
-0.6671738998	-0.4616684608
-0.6758880067	-0.4521804645
-0.6845755089	-0.4426717162
-0.6932362035	-0.433142578
-0.7018698894	-0.4235934202
-0.7121943886	-0.4140246143
-0.7207679808	-0.40443654
-0.7293139616	-0.3948295806
-0.7395324424	-0.3852041263
-0.7480170621	-0.3755605686
-0.7581614207	-0.365899308
-0.7682649506	-0.3562207467
-0.7783273867	-0.3465252929
-0.7883484722	-0.3368133594
-0.7983279613	-0.327085363
-0.8099178128	-0.3173417257
-0.8214503706	-0.3075828729
-0.831289563	-0.2978092349
-0.8427148391	-0.2880212461
-0.8540819058	-0.2782193446
-0.867001199	-0.2684039724
-0.8782425979	-0.2585755762
-0.8910175986	-0.2487346044
-0.9037151391	-0.2388815114
-0.9163349092	-0.2290167533
-0.9304388368	-0.2191407906
-0.944443617	-0.2092540863
-0.958348933	-0.199357107
-0.9721545084	-0.1894503221
-0.9873767786	-0.1795342037
-1.003978417	-0.1696092271
-1.018940732	-0.1596758697
-1.036731783	-0.1497346115
-1.052883244	-0.139785935
-1.071777703	-0.1298303248
-1.090462515	-0.1198682672
-1.110350465	-0.1099002511
-1.131390089	-0.09992676645
-1.152152374	-0.08994830557
-1.175349039	-0.07996536154
-1.200857087	-0.06997842913
-1.227234674	-0.05998800432
-1.25697444	-0.04999458412
-1.289836076	-0.03999866634
-1.326769184	-0.03000074962
-1.370895354	-0.02000133318
-1.429208004	-0.01000091663
-1.570796327	0
1.570796327	0
1.429208004	0.01000091663
1.370895354	0.02000133318
1.326769184	0.03000074962
1.289836076	0.03999866634
1.25697444	0.04999458412
1.227234674	0.05998800432
1.200857087	0.06997842913
1.175349039	0.07996536154
1.152152374	0.08994830557
1.131390089	0.09992676645
1.110350465	0.1099002511
1.090462515	0.1198682672
1.071777703	0.1298303248
1.052883244	0.139785935
1.036731783	0.1497346115
1.018940732	0.1596758697
1.003978417	0.1696092271
0.9873767786	0.1795342037
0.9721545084	0.1894503221
0.958348933	0.199357107
0.944443617	0.2092540863
0.9304388368	0.2191407906
0.9163349092	0.2290167533
0.9037151391	0.2388815114
0.8910175986	0.2487346044
0.8782425979	0.2585755762
0.867001199	0.2684039724
0.8540819058	0.2782193446
0.8427148391	0.2880212461
0.831289563	0.2978092349
0.8214503706	0.3075828729
0.8099178128	0.3173417257
0.7983279613	0.327085363
0.7883484722	0.3368133594
0.7783273867	0.3465252929
0.7682649506	0.3562207467
0.7581614207	0.365899308
0.7480170621	0.3755605686
0.7395324424	0.3852041263
0.7293139616	0.3948295806
0.7207679808	0.40443654
0.7121943886	0.4140246143
0.7018698894	0.4235934202
0.6932362035	0.433142578
0.6845755089	0.4426717162
0.6758880067	0.4521804645
0.6671738998	0.4616684608
0.6601836004	0.4711353471
0.6514221393	0.480580771
0.6426346753	0.4900043852
0.6355861335	0.4994058482
0.6285212104	0.5087848243
0.6196672042	0.5181409831
0.6125658673	0.527473999
0.6054485465	0.536783555
0.5965296127	0.5460693348
0.5893767977	0.555331032
0.582208418	0.5645683442
0.5750246111	0.5737809752
0.5678255103	0.5829686343
0.5624162315	0.5921310368
0.5551907028	0.6012679033
0.5479502662	0.6103789618
0.5406950662	0.6194639438
0.5352440656	0.6285225877
0.5279633837	0.6375546386
0.5206683452	0.6465598462
0.5151877373	0.6555379671
0.5078679434	0.664488761
0.5023689468	0.6734119982
0.4968621798	0.6823074511
0.4895078523	0.6911748997
0.4839832171	0.7000141278
0.4784510377	0.7088249272
0.4710631835	0.717607093
0.4655136726	0.72636043
0.4599568515	0.7350847435
0.4543927924	0.7437798499
0.4488215659	0.7524455664
0.4432432458	0.7610817191
0.437657906	0.7696881376
0.432065619	0.7782646605
0.4264664608	0.7868111279
0.4208605067	0.7953273855
0.4152478313	0.8038132897
0.4096285125	0.8122686956
0.404002626	0.8206934677
0.4002484255	0.8290874742
0.3946117671	0.8374505906
0.38896875	0.8457826954
0.3833194542	0.8540836727
0.3795498076	0.8623534133
0.3738902235	0.8705918104
0.3682245738	0.8787987658
0.3644441453	0.8869741822
0.358768568	0.8951179724
0.3549815966	0.9032300478
0.3492963202	0.9113103311
0.3436053351	0.9193587446
0.3398082146	0.9273752171
0.336008619	0.9353596832
0.3303046394	0.9433120797
0.3264989658	0.9512323522
0.3207859874	0.9591204461
0.3169743933	0.9669763144
0.3112526546	0.9747999113
0.3074353001	0.9825911994
0.3036156868	0.9903501424
0.2997938398	0.9980767097
0.2940569395	1.005770872
0.2902296236	1.013432611
0.2864001652	1.021061904
0.2825685919	1.028658738
0.2768173226	1.036223099
0.2729805757	1.043754983
0.2691418058	1.051254385
0.2653010398	1.058721306
0.2614583043	1.06615575
0.2576136266	1.07355772
0.2518430268	1.080927234
0.247993611	1.088264301
0.2441423474	1.09556894
0.2402892632	1.102841172
0.2364343861	1.110081022
0.232577743	1.117288517
0.2287193616	1.124463685
0.2248592696	1.131606564
0.2209974946	1.138717184
0.2171340644	1.145795594
0.2132690065	1.152841828
0.2094023487	1.159855933
0.2055341191	1.166837958
0.2016643461	1.173787955
0.1997288892	1.180705975
0.1958568529	1.187592074
0.1919833434	1.194446312
0.1881083883	1.201268746
0.1842320166	1.208059443
0.180354256	1.214818468
0.1764751353	1.221545885
0.174535074	1.228241769
0.1706539666	1.234906189
0.1667715703	1.241539221
0.1628879138	1.248140939
0.1609456219	1.254711425
0.1570601288	1.261250756
0.1531734476	1.267759015
0.1492856067	1.274236288
0.1473412603	1.280682659
0.1434517342	1.287098214
0.139561121	1.293483047
0.1376154157	1.299837245
0.1337232257	1.306160902
0.1298300213	1.312454112
0.1278830475	1.318716969
0.1239883757	1.324949574
0.120092762	1.331152024
0.1181446112	1.337324418
0.1142476396	1.343466855
0.1103497994	1.349579442
0.1084005627	1.35566228
0.1045014744	1.361715473
0.1025516305	1.36773913
0.09865136031	1.373733358
0.0967009419	1.379698263
0.09279955637	1.385633956
0.09084859658	1.391540546
0.08694616169	1.397418144
0.08499469402	1.403266865
0.08109127636	1.409086818
0.07913933386	1.41487812
0.07523499993	1.420640884
0.07328261602	1.426375225
0.0693774326	1.432081263
0.06742464052	1.43775911
0.06351867431	1.443408886
0.06156550753	1.449030707
0.05765882535	1.454624697
0.05570531724	1.460190968
0.05179798595	1.465729647
0.04984417003	1.471240849
0.04789025908	1.476724697
0.04398216636	1.482181313
0.04202799225	1.487610817
0.03811940685	1.493013333
0.0361650031	1.498388981
0.03421053026	1.503737886
0.03030139224	1.509060172
0.02834673451	1.514355958
0.02639202268	1.519625372
0.0224824514	1.524868538
0.02052759946	1.530085577
0.01857270829	1.535276615
0.01466282323	1.540441778
0.01270783681	1.545581186
0.01075282609	1.550694968
0.006842746736	1.555783248
0.004887685581	1.560846151
0.002932615087	1.5658838
-1.571795827	-1.570407923
-1.571795827	-0.0009766600804
-1.571795827	1.570407923
-1.566783297	-1.570407923
-1.566783297	-0.0009766600804
-1.566783297	1.570407923
-1.561745615	-1.570407923
-1.561745615	-0.0009766600804
-1.561745615	1.570407923
-1.556682659	-1.570407923
-1.556682659	-0.0009766600804
-1.556682659	1.570407923
-1.5515943	-1.570407923
-1.5515943	-0.0009766600804
-1.5515943	1.570407923
-1.546480416	-1.570407923
-1.546480416	-0.0009766600804
-1.546480416	1.570407923
-1.541340881	-1.570407923
-1.541340881	-0.0009766600804
-1.541340881	1.570407923
-1.536175569	-1.570407923
-1.536175569	-0.0009766600804
-1.536175569	1.570407923
-1.530984354	-1.570407923
-1.530984354	-0.0009766600804
-1.530984354	1.570407923
-1.525767113	-1.570407923
-1.525767113	-0.0009766600804
-1.525767113	1.570407923
-1.520523723	-1.570407923
-1.520523723	-0.0009766600804
-1.520523723	1.570407923
-1.515254055	-1.570407923
-1.515254055	-0.0009766600804
-1.515254055	1.570407923
-1.509957988	-1.570407923
-1.509957988	-0.0009766600804
-1.509957988	1.570407923
-1.504635398	-1.570407923
-1.504635398	-0.00292997838
-1.504635398	1.570407923
-1.49928616	-1.570407923
-1.49928616	-0.00292997838
-1.49928616	1.570407923
-1.49391015	-1.570407923
-1.49391015	-0.00292997838
-1.49391015	1.570407923
-1.488507246	-1.570407923
-1.488507246	-0.00292997838
-1.488507246	1.570407923
-1.483077324	-1.570407923
-1.483077324	-0.00292997838
-1.483077324	1.570407923
-1.477620264	-1.570407923
-1.477620264	-0.004883291084
-1.477620264	1.570407923
-1.47213594	-1.570407923
-1.47213594	-0.004883291084
-1.47213594	1.570407923
-1.466624234	-1.570407923
-1.466624234	-0.004883291084
-1.466624234	1.570407923
-1.461085022	-1.570407923
-1.461085022	-0.006836594482
-1.461085022	1.570407923
-1.455518185	-1.570407923
-1.455518185	-0.006836594482
-1.455518185	1.570407923
-1.449923602	-1.570407923
-1.449923602	-0.006836594482
-1.449923602	1.570407923
-1.444301155	-1.570407923
-1.444301155	-0.008789884831
-1.444301155	1.570407923
-1.438650719	-1.570407923
-1.438650719	-0.008789884831
-1.438650719	1.570407923
-1.432972184	-1.570407923
-1.432972184	-0.008789884831
-1.432972184	1.570407923
-1.427265425	-1.570407923
-1.427265425	-0.01074315841
-1.427265425	1.570407923
-1.421530328	-1.570407923
-1.421530328	-0.01074315841
-1.421530328	1.570407923
-1.415766777	-1.570407923
-1.415766777	-0.0126964115
-1.415766777	1.570407923
-1.409974652	-1.570407923
-1.409974652	-0.0126964115
-1.409974652	1.570407923
-1.404153843	-1.570407923
-1.404153843	-0.01464964036
-1.404153843	1.570407923
-1.398304234	-1.570407923
-1.398304234	-0.01464964036
-1.398304234	1.570407923
-1.39242571	-1.570407923
-1.39242571	-0.01660284129
-1.39242571	1.570407923
-1.386518158	-1.570407923
-1.386518158	-0.01660284129
-1.386518158	1.570407923
-1.380581469	-1.570407923
-1.380581469	-0.01855601053
-1.380581469	1.570407923
-1.374615532	-1.570407923
-1.374615532	-0.01855601053
-1.374615532	1.570407923
-1.368620237	-1.570407923
-1.368620237	-0.0205091444
-1.368620237	1.570407923
-1.362595472	-1.570407923
-1.362595472	-0.02246223914
-1.362595472	1.570407923
-1.356541134	-1.570407923
-1.356541134	-0.02246223914
-1.356541134	1.570407923
-1.350457114	-1.570407923
-1.350457114	-0.02441529101
-1.350457114	1.570407923
-1.344343307	-1.570407923
-1.344343307	-0.02636829636
-1.344343307	1.570407923
-1.33819961	-1.570407923
-1.33819961	-0.02636829636
-1.33819961	1.570407923
-1.332025917	-1.570407923
-1.332025917	-0.0283212514
-1.332025917	1.570407923
-1.32582213	-1.570407923
-1.32582213	-0.03027415242
-1.32582213	1.570407923
-1.319588144	-1.570407923
-1.319588144	-0.03222699573
-1.319588144	1.570407923
-1.313323866	-1.570407923
-1.313323866	-0.03417977757
-1.313323866	1.570407923
-1.307029196	-1.570407923
-1.307029196	-0.03613249424
-1.307029196	1.570407923
-1.300704035	-1.570407923
-1.300704035	-0.03613249424
-1.300704035	1.570407923
-1.294348291	-1.570407923
-1.294348291	-0.038085142
-1.294348291	1.570407923
-1.287961872	-1.570407923
-1.287961872	-0.04003771717
-1.287961872	1.570407923
-1.281544685	-1.570407923
-1.281544685	-0.04199021599
-1.281544685	1.570407923
-1.27509664	-1.570407923
-1.27509664	-0.04394263484
-1.27509664	1.570407923
-1.268617649	-1.570407923
-1.268617649	-0.04589496983
-1.268617649	1.570407923
-1.262107626	-1.570407923
-1.262107626	-0.04784721738
-1.262107626	1.570407923
-1.255566487	-1.570407923
-1.255566487	-0.04979937375
-1.255566487	1.570407923
-1.248994148	-1.570407923
-1.248994148	-0.05175143517
-1.248994148	1.570407923
-1.24239053	-1.570407923
-1.24239053	-0.05565525855
-1.24239053	1.570407923
-1.235755552	-1.570407923
-1.235755552	-0.05760701294
-1.235755552	1.570407923
-1.22908914	-1.570407923
-1.22908914	-0.05955865767
-1.22908914	1.570407923
-1.222391218	-1.570407923
-1.222391218	-0.06151018894
-1.222391218	1.570407923
-1.215661711	-1.570407923
-1.215661711	-0.06346160302
-1.215661711	1.570407923
-1.208900552	-1.570407923
-1.208900552	-0.06736406496
-1.208900552	1.570407923
-1.202107669	-1.570407923
-1.202107669	-0.06931510532
-1.202107669	1.570407923
-1.195283	-1.570407923
-1.195283	-0.07126601376
-1.195283	1.570407923
-1.18842648	-1.570407923
-1.18842648	-0.07516741996
-1.18842648	1.570407923
-1.181538047	-1.570407923
-1.181538047	-0.07711791029
-1.181538047	1.570407923
-1.174617644	-1.570407923
-1.174617644	-0.08101844699
-1.174617644	1.570407923
-1.16766521	-1.570407923
-1.16766521	-0.08296848598
-1.16766521	1.570407923
-1.160680699	-1.570407923
-1.160680699	-0.08686808681
-1.160680699	1.570407923
-1.153664054	-1.570407923
-1.153664054	-0.08881764116
-1.153664054	1.570407923
-1.146615229	-1.570407923
-1.146615229	-0.0927162398
-1.146615229	1.570407923
-1.139534177	-1.570407923
-1.139534177	-0.09661413341
-1.139534177	1.570407923
-1.132420857	-1.570407923
-1.132420857	-0.09856280665
-1.132420857	1.570407923
-1.125275229	-1.570407923
-1.125275229	-0.1024595875
-1.125275229	1.570407923
-1.118097255	-1.570407923
-1.118097255	-0.1063555901
-1.118097255	1.570407923
-1.110886901	-1.570407923
-1.110886901	-0.1102507849
-1.110886901	1.570407923
-1.103644137	-1.570407923
-1.103644137	-0.1121980702
-1.103644137	1.570407923
-1.096368934	-1.570407923
-1.096368934	-0.1160919984
-1.096368934	1.570407923
-1.089061269	-1.570407923
-1.089061269	-0.1199850457
-1.089061269	1.570407923
-1.081721121	-1.570407923
-1.081721121	-0.1238771829
-1.081721121	1.570407923
-1.074348469	-1.570407923
-1.074348469	-0.1277683809
-1.074348469	1.570407923
-1.066943301	-1.570407923
-1.066943301	-0.1316586104
-1.066943301	1.570407923
-1.059505604	-1.570407923
-1.059505604	-0.1355478424
-1.059505604	1.570407923
-1.052035372	-1.570407923
-1.052035372	-0.1413797569
-1.052035372	1.570407923
-1.0445326	-1.570407923
-1.0445326	-0.1452663686
-1.0445326	1.570407923
-1.036997289	-1.570407923
-1.036997289	-0.1491518815
-1.036997289	1.570407923
-1.029429439	-1.570407923
-1.029429439	-0.1530362667
-1.029429439	1.570407923
-1.021829059	-1.570407923
-1.021829059	-0.158860667
-1.021829059	1.570407923
-1.014196159	-1.570407923
-1.014196159	-0.1627421074
-1.014196159	1.570407923
-1.006530755	-1.570407923
-1.006530755	-0.1685619556
-1.006530755	1.570407923
-0.9988328648	-1.570407923
-0.9988328648	-0.1724402715
-0.9988328648	1.570407923
-0.9911025103	-1.570407923
-0.9911025103	-0.1782552998
-0.9911025103	1.570407923
-0.9833397187	-1.570407923
-0.9833397187	-0.1821303133
-0.9833397187	1.570407923
-0.9755445207	-1.570407923
-0.9755445207	-0.1879402545
-0.9755445207	1.570407923
-0.9677169512	-1.570407923
-0.9677169512	-0.1937470161
-0.9677169512	1.570407923
-0.9598570497	-1.570407923
-0.9598570497	-0.1976163772
-0.9598570497	1.570407923
-0.9519648592	-1.570407923
-0.9519648592	-0.203417628
-0.9519648592	1.570407923
-0.9440404289	-1.570407923
-0.9440404289	-0.2092154462
-0.9440404289	1.570407923
-0.9360838091	-1.570407923
-0.9360838091	-0.2150097373
-0.9360838091	1.570407923
-0.9280950578	-1.570407923
-0.9280950578	-0.2208004071
-0.9280950578	1.570407923
-0.920074237	-1.570407923
-0.920074237	-0.2265873626
-0.920074237	1.570407923
-0.9120214128	-1.570407923
-0.9120214128	-0.2323705102
-0.9120214128	1.570407923
-0.903936655	-1.570407923
-0.903936655	-0.2381497567
-0.903936655	1.570407923
-0.8958200383	-1.570407923
-0.8958200383	-0.2458491916
-0.8958200383	1.570407923
-0.887671644	-1.570407923
-0.887671644	-0.2516189776
-0.887671644	1.570407923
-0.8794915588	-1.570407923
-0.8794915588	-0.2573845562
-0.8794915588	1.570407923
-0.871279871	-1.570407923
-0.871279871	-0.2650652926
-0.871279871	1.570407923
-0.8630366754	-1.570407923
-0.8630366754	-0.2708207005
-0.8630366754	1.570407923
-0.8547620724	-1.570407923
-0.8547620724	-0.2784875472
-0.8547620724	1.570407923
-0.8464561666	-1.570407923
-0.8464561666	-0.284232293
-0.8464561666	1.570407923
-0.8381190687	-1.570407923
-0.8381190687	-0.2918846006
-0.8381190687	1.570407923
-0.8297508956	-1.570407923
-0.8297508956	-0.2995283098
-0.8297508956	1.570407923
-0.821351764	-1.570407923
-0.821351764	-0.3071632133
-0.821351764	1.570407923
-0.8129218033	-1.570407923
-0.8129218033	-0.3147891042
-0.8129218033	1.570407923
-0.8044611427	-1.570407923
-0.8044611427	-0.3224057761
-0.8044611427	1.570407923
-0.795969919	-1.570407923
-0.795969919	-0.3300130264
-0.795969919	1.570407923
-0.7874482742	-1.570407923
-0.7874482742	-0.3376106524
-0.7874482742	1.570407923
-0.778896356	-1.570407923
-0.778896356	-0.3451984532
-0.778896356	1.570407923
-0.7703143163	-1.570407923
-0.7703143163	-0.354669085
-0.7703143163	1.570407923
-0.7617023142	-1.570407923
-0.7617023142	-0.3622340547
-0.7617023142	1.570407923
-0.7530605132	-1.570407923
-0.7530605132	-0.3716755276
-0.7530605132	1.570407923
-0.7443890824	-1.570407923
-0.7443890824	-0.3792166787
-0.7443890824	1.570407923
-0.7356881981	-1.570407923
-0.7356881981	-0.3886277697
-0.7356881981	1.570407923
-0.7269580399	-1.570407923
-0.7269580399	-0.3980214626
-0.7269580399	1.570407923
-0.7181987936	-1.570407923
-0.7181987936	-0.4073973932
-0.7181987936	1.570407923
-0.7094106528	-1.570407923
-0.7094106528	-0.4167552004
-0.7094106528	1.570407923
-0.7005938147	-1.570407923
-0.7005938147	-0.4260945278
-0.7005938147	1.570407923
-0.6917484824	-1.570407923
-0.6917484824	-0.435415025
-0.6917484824	1.570407923
-0.6828748652	-1.570407923
-0.6828748652	-0.4447163444
-0.6828748652	1.570407923
-0.6739731783	-1.570407923
-0.6739731783	-0.4539981441
-0.6739731783	1.570407923
-0.6650436443	-1.570407923
-0.6650436443	-0.465110064
-0.6650436443	1.570407923
-0.6560864882	-1.570407923
-0.6560864882	-0.4761928173
-0.6560864882	1.570407923
-0.6471019425	-1.570407923
-0.6471019425	-0.4854057575
-0.6471019425	1.570407923
-0.6380902466	-1.570407923
-0.6380902466	-0.4964335828
-0.6380902466	1.570407923
-0.6290516451	-1.570407923
-0.6290516451	-0.5074306726
-0.6290516451	1.570407923
-0.619986386	-1.570407923
-0.619986386	-0.5183964928
-0.619986386	1.570407923
-0.6108947282	-1.570407923
-0.6108947282	-0.5293305199
-0.6108947282	1.570407923
-0.6017769324	-1.570407923
-0.6017769324	-0.5402322413
-0.6017769324	1.570407923
-0.5926332661	-1.570407923
-0.5926332661	-0.5529094165
-0.5926332661	1.570407923
-0.5834640019	-1.570407923
-0.5834640019	-0.5637394352
-0.5834640019	1.570407923
-0.5742694212	-1.570407923
-0.5742694212	-0.5763316311
-0.5742694212	1.570407923
-0.5650498086	-1.570407923
-0.5650498086	-0.5870876996
-0.5650498086	1.570407923
-0.555805454	-1.570407923
-0.555805454	-0.5995923594
-0.555805454	1.570407923
-0.5465366562	-1.570407923
-0.5465366562	-0.6120488707
-0.5465366562	1.570407923
-0.5372437169	-1.570407923
-0.5372437169	-0.6244565507
-0.5372437169	1.570407923
-0.527926944	-1.570407923
-0.527926944	-0.6368147368
-0.527926944	1.570407923
-0.5185866509	-1.570407923
-0.5185866509	-0.6508769491
-0.5185866509	1.570407923
-0.5092231597	-1.570407923
-0.5092231597	-0.6631269388
-0.5092231597	1.570407923
-0.4998367946	-1.570407923
-0.4998367946	-0.6770638993
-0.4998367946	1.570407923
-0.4904278868	-1.570407923
-0.4904278868	-0.6909328062
-0.4904278868	1.570407923
-0.480996773	-1.570407923
-0.480996773	-0.7047328324
-0.480996773	1.570407923
-0.4715437945	-1.570407923
-0.4715437945	-0.7184631858
-0.4715437945	1.570407923
-0.4620693001	-1.570407923
-0.4620693001	-0.7321231085
-0.4620693001	1.570407923
-0.4525736426	-1.570407923
-0.4525736426	-0.7457118755
-0.4525736426	1.570407923
-0.4430571805	-1.570407923
-0.4430571805	-0.7609133291
-0.4430571805	1.570407923
-0.4335202777	-1.570407923
-0.4335202777	-0.7760229218
-0.4335202777	1.570407923
-0.4239633034	-1.570407923
-0.4239633034	-0.7910397758
-0.4239633034	1.570407923
-0.4143866318	-1.570407923
-0.4143866318	-0.8059630652
-0.4143866318	1.570407923
-0.4047906427	-1.570407923
-0.4047906427	-0.820792015
-0.4047906427	1.570407923
-0.3951757202	-1.570407923
-0.3951757202	-0.8355259004
-0.3951757202	1.570407923
-0.3855422546	-1.570407923
-0.3855422546	-0.8517845746
-0.3855422546	1.570407923
-0.3758906402	-1.570407923
-0.3758906402	-0.8679242085
-0.3758906402	1.570407923
-0.3662212764	-1.570407923
-0.3662212764	-0.8823474551
-0.3662212764	1.570407923
-0.3565345676	-1.570407923
-0.3565345676	-0.8998433183
-0.3565345676	1.570407923
-0.3468309224	-1.570407923
-0.3468309224	-0.9156214598
-0.3468309224	1.570407923
-0.337110755	-1.570407923
-0.337110755	-0.9312778851
-0.337110755	1.570407923
-0.3273744829	-1.570407923
-0.3273744829	-0.9483587853
-0.3273744829	1.570407923
-0.3176225288	-1.570407923
-0.3176225288	-0.9652912517
-0.3176225288	1.570407923
-0.3078553203	-1.570407923
-0.3078553203	-0.9820748135
-0.3078553203	1.570407923
-0.2980732872	-1.570407923
-0.2980732872	-1.000213887
-0.2980732872	1.570407923
-0.288276866	-1.570407923
-0.288276866	-1.01668499
-0.288276866	1.570407923
-0.2784664952	-1.570407923
-0.2784664952	-1.034482631
-0.2784664952	1.570407923
-0.2686426183	-1.570407923
-0.2686426183	-1.05210188
-0.2686426183	1.570407923
-0.258805683	-1.570407923
-0.258805683	-1.069542711
-0.258805683	1.570407923
-0.2489561394	-1.570407923
-0.2489561394	-1.088235705
-0.2489561394	1.570407923
-0.2390944416	-1.570407923
-0.2390944416	-1.105305221
-0.2390944416	1.570407923
-0.2292210485	-1.570407923
-0.2292210485	-1.123596537
-0.2292210485	1.570407923
-0.219336421	-1.570407923
-0.219336421	-1.141679656
-0.219336421	1.570407923
-0.2094410228	-1.570407923
-0.2094410228	-1.160921673
-0.2094410228	1.570407923
-0.1995353227	-1.570407923
-0.1995353227	-1.179923899
-0.1995353227	1.570407923
-0.1896197909	-1.570407923
-0.1896197909	-1.198687422
-0.1896197909	1.570407923
-0.1796949009	-1.570407923
-0.1796949009	-1.217213473
-0.1796949009	1.570407923
-0.1697611285	-1.570407923
-0.1697611285	-1.23550341
-0.1697611285	1.570407923
-0.159818953	-1.570407923
-0.159818953	-1.254839444
-0.159818953	1.570407923
-0.1498688556	-1.570407923
-0.1498688556	-1.273908111
-0.1498688556	1.570407923
-0.1399113199	-1.570407923
-0.1399113199	-1.2939557
-0.1399113199	1.570407923
-0.1299468318	-1.570407923
-0.1299468318	-1.312478636
-0.1299468318	1.570407923
-0.1199758794	-1.570407923
-0.1199758794	-1.33315652
-0.1199758794	1.570407923
-0.1099989521	-1.570407923
-0.1099989521	-1.352315643
-0.1099989521	1.570407923
-0.1000165418	-1.570407923
-0.1000165418	-1.371184721
-0.1000165418	1.570407923
-0.09002914161	-1.570407923
-0.09002914161	-1.390918956
-0.09002914161	1.570407923
-0.08003724631	-1.570407923
-0.08003724631	-1.411465618
-0.08003724631	1.570407923
-0.07004135195	-1.570407923
-0.07004135195	-1.430546088
-0.07004135195	1.570407923
-0.06004195566	-1.570407923
-0.06004195566	-1.450409932
-0.06004195566	1.570407923
-0.05003955598	-1.570407923
-0.05003955598	-1.471004605
-0.05003955598	1.570407923
-0.04003465192	-1.570407923
-0.04003465192	-1.491222515
-0.04003465192	1.570407923
-0.03002774354	-1.570407923
-0.03002774354	-1.511069892
-0.03002774354	1.570407923
-0.02001933136	-1.570407923
-0.02001933136	-1.530553022
-0.02001933136	1.570407923
-0.01000991643	-1.570407923
-0.01000991643	-1.550675045
-0.01000991643	1.570407923
0	-1.570796327
0	1.570796327
0.01000991643	-1.570407923
0.01000991643	1.550675045
0.01000991643	1.570407923
0.02001933136	-1.570407923
0.02001933136	1.530553022
0.02001933136	1.570407923
0.03002774354	-1.570407923
0.03002774354	1.511069892
0.03002774354	1.570407923
0.04003465192	-1.570407923
0.04003465192	1.491222515
0.04003465192	1.570407923
0.05003955598	-1.570407923
0.05003955598	1.471004605
0.05003955598	1.570407923
0.06004195566	-1.570407923
0.06004195566	1.450409932
0.06004195566	1.570407923
0.07004135195	-1.570407923
0.07004135195	1.430546088
0.07004135195	1.570407923
0.08003724631	-1.570407923
0.08003724631	1.411465618
0.08003724631	1.570407923
0.09002914161	-1.570407923
0.09002914161	1.390918956
0.09002914161	1.570407923
0.1000165418	-1.570407923
0.1000165418	1.371184721
0.1000165418	1.570407923
0.1099989521	-1.570407923
0.1099989521	1.352315643
0.1099989521	1.570407923
0.1199758794	-1.570407923
0.1199758794	1.33315652
0.1199758794	1.570407923
0.1299468318	-1.570407923
0.1299468318	1.312478636
0.1299468318	1.570407923
0.1399113199	-1.570407923
0.1399113199	1.2939557
0.1399113199	1.570407923
0.1498688556	-1.570407923
0.1498688556	1.273908111
0.1498688556	1.570407923
0.159818953	-1.570407923
0.159818953	1.254839444
0.159818953	1.570407923
0.1697611285	-1.570407923
0.1697611285	1.23550341
0.1697611285	1.570407923
0.1796949009	-1.570407923
0.1796949009	1.217213473
0.1796949009	1.570407923
0.1896197909	-1.570407923
0.1896197909	1.198687422
0.1896197909	1.570407923
0.1995353227	-1.570407923
0.1995353227	1.179923899
0.1995353227	1.570407923
0.2094410228	-1.570407923
0.2094410228	1.160921673
0.2094410228	1.570407923
0.219336421	-1.570407923
0.219336421	1.141679656
0.219336421	1.570407923
0.2292210485	-1.570407923
0.2292210485	1.123596537
0.2292210485	1.570407923
0.2390944416	-1.570407923
0.2390944416	1.105305221
0.2390944416	1.570407923
0.2489561394	-1.570407923
0.2489561394	1.088235705
0.2489561394	1.570407923
0.258805683	-1.570407923
0.258805683	1.069542711
0.258805683	1.570407923
0.2686426183	-1.570407923
0.2686426183	1.05210188
0.2686426183	1.570407923
0.2784664952	-1.570407923
0.2784664952	1.034482631
0.2784664952	1.570407923
0.288276866	-1.570407923
0.288276866	1.01668499
0.288276866	1.570407923
0.2980732872	-1.570407923
0.2980732872	1.000213887
0.2980732872	1.570407923
0.3078553203	-1.570407923
0.3078553203	0.9820748135
0.3078553203	1.570407923
0.3176225288	-1.570407923
0.3176225288	0.9652912517
0.3176225288	1.570407923
0.3273744829	-1.570407923
0.3273744829	0.9483587853
0.3273744829	1.570407923
0.337110755	-1.570407923
0.337110755	0.9312778851
0.337110755	1.570407923
0.3468309224	-1.570407923
0.3468309224	0.9156214598
0.3468309224	1.570407923
0.3565345676	-1.570407923
0.3565345676	0.8998433183
0.3565345676	1.570407923
0.3662212764	-1.570407923
0.3662212764	0.8823474551
0.3662212764	1.570407923
0.3758906402	-1.570407923
0.3758906402	0.8679242085
0.3758906402	1.570407923
0.3855422546	-1.570407923
0.3855422546	0.8517845746
0.3855422546	1.570407923
0.3951757202	-1.570407923
0.3951757202	0.8355259004
0.3951757202	1.570407923
0.4047906427	-1.570407923
0.4047906427	0.820792015
0.4047906427	1.570407923
0.4143866318	-1.570407923
0.4143866318	0.8059630652
0.4143866318	1.570407923
0.4239633034	-1.570407923
0.4239633034	0.7910397758
0.4239633034	1.570407923
0.4335202777	-1.570407923
0.4335202777	0.7760229218
0.4335202777	1.570407923
0.4430571805	-1.570407923
0.4430571805	0.7609133291
0.4430571805	1.570407923
0.4525736426	-1.570407923
0.4525736426	0.7457118755
0.4525736426	1.570407923
0.4620693001	-1.570407923
0.4620693001	0.7321231085
0.4620693001	1.570407923
0.4715437945	-1.570407923
0.4715437945	0.7184631858
0.4715437945	1.570407923
0.480996773	-1.570407923
0.480996773	0.7047328324
0.480996773	1.570407923
0.4904278868	-1.570407923
0.4904278868	0.6909328062
0.4904278868	1.570407923
0.4998367946	-1.570407923
0.4998367946	0.6770638993
0.4998367946	1.570407923
0.5092231597	-1.570407923
0.5092231597	0.6631269388
0.5092231597	1.570407923
0.5185866509	-1.570407923
0.5185866509	0.6508769491
0.5185866509	1.570407923
0.527926944	-1.570407923
0.527926944	0.6368147368
0.527926944	1.570407923
0.5372437169	-1.570407923
0.5372437169	0.6244565507
0.5372437169	1.570407923
0.5465366562	-1.570407923
0.5465366562	0.6120488707
0.5465366562	1.570407923
0.555805454	-1.570407923
0.555805454	0.5995923594
0.555805454	1.570407923
0.5650498086	-1.570407923
0.5650498086	0.5870876996
0.5650498086	1.570407923
0.5742694212	-1.570407923
0.5742694212	0.5763316311
0.5742694212	1.570407923
0.5834640019	-1.570407923
0.5834640019	0.5637394352
0.5834640019	1.570407923
0.5926332661	-1.570407923
0.5926332661	0.5529094165
0.5926332661	1.570407923
0.6017769324	-1.570407923
0.6017769324	0.5402322413
0.6017769324	1.570407923
0.6108947282	-1.570407923
0.6108947282	0.5293305199
0.6108947282	1.570407923
0.619986386	-1.570407923
0.619986386	0.5183964928
0.619986386	1.570407923
0.6290516451	-1.570407923
0.6290516451	0.5074306726
0.6290516451	1.570407923
0.6380902466	-1.570407923
0.6380902466	0.4964335828
0.6380902466	1.570407923
0.6471019425	-1.570407923
0.6471019425	0.4854057575
0.6471019425	1.570407923
0.6560864882	-1.570407923
0.6560864882	0.4761928173
0.6560864882	1.570407923
0.6650436443	-1.570407923
0.6650436443	0.465110064
0.6650436443	1.570407923
0.6739731783	-1.570407923
0.6739731783	0.4539981441
0.6739731783	1.570407923
0.6828748652	-1.570407923
0.6828748652	0.4447163444
0.6828748652	1.570407923
0.6917484824	-1.570407923
0.6917484824	0.435415025
0.6917484824	1.570407923
0.7005938147	-1.570407923
0.7005938147	0.4260945278
0.7005938147	1.570407923
0.7094106528	-1.570407923
0.7094106528	0.4167552004
0.7094106528	1.570407923
0.7181987936	-1.570407923
0.7181987936	0.4073973932
0.7181987936	1.570407923
0.7269580399	-1.570407923
0.7269580399	0.3980214626
0.7269580399	1.570407923
0.7356881981	-1.570407923
0.7356881981	0.3886277697
0.7356881981	1.570407923
0.7443890824	-1.570407923
0.7443890824	0.3792166787
0.7443890824	1.570407923
0.7530605132	-1.570407923
0.7530605132	0.3716755276
0.7530605132	1.570407923
0.7617023142	-1.570407923
0.7617023142	0.3622340547
0.7617023142	1.570407923
0.7703143163	-1.570407923
0.7703143163	0.354669085
0.7703143163	1.570407923
0.778896356	-1.570407923
0.778896356	0.3451984532
0.778896356	1.570407923
0.7874482742	-1.570407923
0.7874482742	0.3376106524
0.7874482742	1.570407923
0.795969919	-1.570407923
0.795969919	0.3300130264
0.795969919	1.570407923
0.8044611427	-1.570407923
0.8044611427	0.3224057761
0.8044611427	1.570407923
0.8129218033	-1.570407923
0.8129218033	0.3147891042
0.8129218033	1.570407923
0.821351764	-1.570407923
0.821351764	0.3071632133
0.821351764	1.570407923
0.8297508956	-1.570407923
0.8297508956	0.2995283098
0.8297508956	1.570407923
0.8381190687	-1.570407923
0.8381190687	0.2918846006
0.8381190687	1.570407923
0.8464561666	-1.570407923
0.8464561666	0.284232293
0.8464561666	1.570407923
0.8547620724	-1.570407923
0.8547620724	0.2784875472
0.8547620724	1.570407923
0.8630366754	-1.570407923
0.8630366754	0.2708207005
0.8630366754	1.570407923
0.871279871	-1.570407923
0.871279871	0.2650652926
0.871279871	1.570407923
0.8794915588	-1.570407923
0.8794915588	0.2573845562
0.8794915588	1.570407923
0.887671644	-1.570407923
0.887671644	0.2516189776
0.887671644	1.570407923
0.8958200383	-1.570407923
0.8958200383	0.2458491916
0.8958200383	1.570407923
0.903936655	-1.570407923
0.903936655	0.2381497567
0.903936655	1.570407923
0.9120214128	-1.570407923
0.9120214128	0.2323705102
0.9120214128	1.570407923
0.920074237	-1.570407923
0.920074237	0.2265873626
0.920074237	1.570407923
0.9280950578	-1.570407923
0.9280950578	0.2208004071
0.9280950578	1.570407923
0.9360838091	-1.570407923
0.9360838091	0.2150097373
0.9360838091	1.570407923
0.9440404289	-1.570407923
0.9440404289	0.2092154462
0.9440404289	1.570407923
0.9519648592	-1.570407923
0.9519648592	0.203417628
0.9519648592	1.570407923
0.9598570497	-1.570407923
0.9598570497	0.1976163772
0.9598570497	1.570407923
0.9677169512	-1.570407923
0.9677169512	0.1937470161
0.9677169512	1.570407923
0.9755445207	-1.570407923
0.9755445207	0.1879402545
0.9755445207	1.570407923
0.9833397187	-1.570407923
0.9833397187	0.1821303133
0.9833397187	1.570407923
0.9911025103	-1.570407923
0.9911025103	0.1782552998
0.9911025103	1.570407923
0.9988328648	-1.570407923
0.9988328648	0.1724402715
0.9988328648	1.570407923
1.006530755	-1.570407923
1.006530755	0.1685619556
1.006530755	1.570407923
1.014196159	-1.570407923
1.014196159	0.1627421074
1.014196159	1.570407923
1.021829059	-1.570407923
1.021829059	0.158860667
1.021829059	1.570407923
1.029429439	-1.570407923
1.029429439	0.1530362667
1.029429439	1.570407923
1.036997289	-1.570407923
1.036997289	0.1491518815
1.036997289	1.570407923
1.0445326	-1.570407923
1.0445326	0.1452663686
1.0445326	1.570407923
1.052035372	-1.570407923
1.052035372	0.1413797569
1.052035372	1.570407923
1.059505604	-1.570407923
1.059505604	0.1355478424
1.059505604	1.570407923
1.066943301	-1.570407923
1.066943301	0.1316586104
1.066943301	1.570407923
1.074348469	-1.570407923
1.074348469	0.1277683809
1.074348469	1.570407923
1.081721121	-1.570407923
1.081721121	0.1238771829
1.081721121	1.570407923
1.089061269	-1.570407923
1.089061269	0.1199850457
1.089061269	1.570407923
1.096368934	-1.570407923
1.096368934	0.1160919984
1.096368934	1.570407923
1.103644137	-1.570407923
1.103644137	0.1121980702
1.103644137	1.570407923
1.110886901	-1.570407923
1.110886901	0.1102507849
1.110886901	1.570407923
1.118097255	-1.570407923
1.118097255	0.1063555901
1.118097255	1.570407923
1.125275229	-1.570407923
1.125275229	0.1024595875
1.125275229	1.570407923
1.132420857	-1.570407923
1.132420857	0.09856280665
1.132420857	1.570407923
1.139534177	-1.570407923
1.139534177	0.09661413341
1.139534177	1.570407923
1.146615229	-1.570407923
1.146615229	0.0927162398
1.146615229	1.570407923
1.153664054	-1.570407923
1.153664054	0.08881764116
1.153664054	1.570407923
1.160680699	-1.570407923
1.160680699	0.08686808681
1.160680699	1.570407923
1.16766521	-1.570407923
1.16766521	0.08296848598
1.16766521	1.570407923
1.174617644	-1.570407923
1.174617644	0.08101844699
1.174617644	1.570407923
1.181538047	-1.570407923
1.181538047	0.07711791029
1.181538047	1.570407923
1.18842648	-1.570407923
1.18842648	0.07516741996
1.18842648	1.570407923
1.195283	-1.570407923
1.195283	0.07126601376
1.195283	1.570407923
1.202107669	-1.570407923
1.202107669	0.06931510532
1.202107669	1.570407923
1.208900552	-1.570407923
1.208900552	0.06736406496
1.208900552	1.570407923
1.215661711	-1.570407923
1.215661711	0.06346160302
1.215661711	1.570407923
1.222391218	-1.570407923
1.222391218	0.06151018894
1.222391218	1.570407923
1.22908914	-1.570407923
1.22908914	0.05955865767
1.22908914	1.570407923
1.235755552	-1.570407923
1.235755552	0.05760701294
1.235755552	1.570407923
1.24239053	-1.570407923
1.24239053	0.05565525855
1.24239053	1.570407923
1.248994148	-1.570407923
1.248994148	0.05175143517
1.248994148	1.570407923
1.255566487	-1.570407923
1.255566487	0.04979937375
1.255566487	1.570407923
1.262107626	-1.570407923
1.262107626	0.04784721738
1.262107626	1.570407923
1.268617649	-1.570407923
1.268617649	0.04589496983
1.268617649	1.570407923
1.27509664	-1.570407923
1.27509664	0.04394263484
1.27509664	1.570407923
1.281544685	-1.570407923
1.281544685	0.04199021599
1.281544685	1.570407923
1.287961872	-1.570407923
1.287961872	0.04003771717
1.287961872	1.570407923
1.294348291	-1.570407923
1.294348291	0.038085142
1.294348291	1.570407923
1.300704035	-1.570407923
1.300704035	0.03613249424
1.300704035	1.570407923
1.307029196	-1.570407923
1.307029196	0.03613249424
1.307029196	1.570407923
1.313323866	-1.570407923
1.313323866	0.03417977757
1.313323866	1.570407923
1.319588144	-1.570407923
1.319588144	0.03222699573
1.319588144	1.570407923
1.32582213	-1.570407923
1.32582213	0.03027415242
1.32582213	1.570407923
1.332025917	-1.570407923
1.332025917	0.0283212514
1.332025917	1.570407923
1.33819961	-1.570407923
1.33819961	0.02636829636
1.33819961	1.570407923
1.344343307	-1.570407923
1.344343307	0.02636829636
1.344343307	1.570407923
1.350457114	-1.570407923
1.350457114	0.02441529101
1.350457114	1.570407923
1.356541134	-1.570407923
1.356541134	0.02246223914
1.356541134	1.570407923
1.362595472	-1.570407923
1.362595472	0.02246223914
1.362595472	1.570407923
1.368620237	-1.570407923
1.368620237	0.0205091444
1.368620237	1.570407923
1.374615532	-1.570407923
1.374615532	0.01855601053
1.374615532	1.570407923
1.380581469	-1.570407923
1.380581469	0.01855601053
1.380581469	1.570407923
1.386518158	-1.570407923
1.386518158	0.01660284129
1.386518158	1.570407923
1.39242571	-1.570407923
1.39242571	0.01660284129
1.39242571	1.570407923
1.398304234	-1.570407923
1.398304234	0.01464964036
1.398304234	1.570407923
1.404153843	-1.570407923
1.404153843	0.01464964036
1.404153843	1.570407923
1.409974652	-1.570407923
1.409974652	0.0126964115
1.409974652	1.570407923
1.415766777	-1.570407923
1.415766777	0.0126964115
1.415766777	1.570407923
1.421530328	-1.570407923
1.421530328	0.01074315841
1.421530328	1.570407923
1.427265425	-1.570407923
1.427265425	0.01074315841
1.427265425	1.570407923
1.432972184	-1.570407923
1.432972184	0.008789884831
1.432972184	1.570407923
1.438650719	-1.570407923
1.438650719	0.008789884831
1.438650719	1.570407923
1.444301155	-1.570407923
1.444301155	0.008789884831
1.444301155	1.570407923
1.449923602	-1.570407923
1.449923602	0.006836594482
1.449923602	1.570407923
1.455518185	-1.570407923
1.455518185	0.006836594482
1.455518185	1.570407923
1.461085022	-1.570407923
1.461085022	0.006836594482
1.461085022	1.570407923
1.466624234	-1.570407923
1.466624234	0.004883291084
1.466624234	1.570407923
1.47213594	-1.570407923
1.47213594	0.004883291084
1.47213594	1.570407923
1.477620264	-1.570407923
1.477620264	0.004883291084
1.477620264	1.570407923
1.483077324	-1.570407923
1.483077324	0.00292997838
1.483077324	1.570407923
1.488507246	-1.570407923
1.488507246	0.00292997838
1.488507246	1.570407923
1.49391015	-1.570407923
1.49391015	0.00292997838
1.49391015	1.570407923
1.49928616	-1.570407923
1.49928616	0.00292997838
1.49928616	1.570407923
1.504635398	-1.570407923
1.504635398	0.00292997838
1.504635398	1.570407923
1.509957988	-1.570407923
1.509957988	0.0009766600804
1.509957988	1.570407923
1.515254055	-1.570407923
1.515254055	0.0009766600804
1.515254055	1.570407923
1.520523723	-1.570407923
1.520523723	0.0009766600804
1.520523723	1.570407923
1.525767113	-1.570407923
1.525767113	0.0009766600804
1.525767113	1.570407923
1.530984354	-1.570407923
1.530984354	0.0009766600804
1.530984354	1.570407923
1.536175569	-1.570407923
1.536175569	0.0009766600804
1.536175569	1.570407923
1.541340881	-1.570407923
1.541340881	0.0009766600804
1.541340881	1.570407923
1.546480416	-1.570407923
1.546480416	0.0009766600804
1.546480416	1.570407923
1.5515943	-1.570407923
1.5515943	0.0009766600804
1.5515943	1.570407923
1.556682659	-1.570407923
1.556682659	0.0009766600804
1.556682659	1.570407923
1.561745615	-1.570407923
1.561745615	0.0009766600804
1.561745615	1.570407923
1.566783297	-1.570407923
1.566783297	0.0009766600804
1.566783297	1.570407923
-0.0009775389847	-1.570896321
0.002932615087	-1.5658838
0.004887685581	-1.560846151
0.006842746736	-1.555783248
0.01075282609	-1.550694968
0.01270783681	-1.545581186
0.01466282323	-1.540441778
0.01857270829	-1.535276615
0.02052759946	-1.530085577
0.0224824514	-1.524868538
0.02639202268	-1.519625372
0.02834673451	-1.514355958
0.03030139224	-1.509060172
0.03421053026	-1.503737886
0.0361650031	-1.498388981
0.03811940685	-1.493013333
0.04202799225	-1.487610817
0.04398216636	-1.482181313
0.04789025908	-1.476724697
0.04984417003	-1.471240849
0.05179798595	-1.465729647
0.05570531724	-1.460190968
0.05765882535	-1.454624697
0.06156550753	-1.449030707
0.06351867431	-1.443408886
0.06742464052	-1.43775911
0.0693774326	-1.432081263
0.07328261602	-1.426375225
0.07523499993	-1.420640884
0.07913933386	-1.41487812
0.08109127636	-1.409086818
0.08499469402	-1.403266865
0.08694616169	-1.397418144
0.09084859658	-1.391540546
0.09279955637	-1.385633956
0.0967009419	-1.379698263
0.09865136031	-1.373733358
0.1025516305	-1.36773913
0.1045014744	-1.361715473
0.1084005627	-1.35566228
0.1103497994	-1.349579442
0.1142476396	-1.343466855
0.1181446112	-1.337324418
0.120092762	-1.331152024
0.1239883757	-1.324949574
0.1278830475	-1.318716969
0.1298300213	-1.312454112
0.1337232257	-1.306160902
0.1376154157	-1.299837245
0.139561121	-1.293483047
0.1434517342	-1.287098214
0.1473412603	-1.280682659
0.1492856067	-1.274236288
0.1531734476	-1.267759015
0.1570601288	-1.261250756
0.1609456219	-1.254711425
0.1628879138	-1.248140939
0.1667715703	-1.241539221
0.1706539666	-1.234906189
0.174535074	-1.228241769
0.1764751353	-1.221545885
0.180354256	-1.214818468
0.1842320166	-1.208059443
0.1881083883	-1.201268746
0.1919833434	-1.194446312
0.1958568529	-1.187592074
0.1997288892	-1.180705975
0.2016643461	-1.173787955
0.2055341191	-1.166837958
0.2094023487	-1.159855933
0.2132690065	-1.152841828
0.2171340644	-1.145795594
0.2209974946	-1.138717184
0.2248592696	-1.131606564
0.2287193616	-1.124463685
0.232577743	-1.117288517
0.2364343861	-1.110081022
0.2402892632	-1.102841172
0.2441423474	-1.09556894
0.247993611	-1.088264301
0.2518430268	-1.080927234
0.2576136266	-1.07355772
0.2614583043	-1.06615575
0.2653010398	-1.058721306
0.2691418058	-1.051254385
0.2729805757	-1.043754983
0.2768173226	-1.036223099
0.2825685919	-1.028658738
0.2864001652	-1.021061904
0.2902296236	-1.013432611
0.2940569395	-1.005770872
0.2997938398	-0.9980767097
0.3036156868	-0.9903501424
0.3074353001	-0.9825911994
0.3112526546	-0.9747999113
0.3169743933	-0.9669763144
0.3207859874	-0.9591204461
0.3264989658	-0.9512323522
0.3303046394	-0.9433120797
0.336008619	-0.9353596832
0.3398082146	-0.9273752171
0.3436053351	-0.9193587446
0.3492963202	-0.9113103311
0.3549815966	-0.9032300478
0.358768568	-0.8951179724
0.3644441453	-0.8869741822
0.3682245738	-0.8787987658
0.3738902235	-0.8705918104
0.3795498076	-0.8623534133
0.3833194542	-0.8540836727
0.38896875	-0.8457826954
0.3946117671	-0.8374505906
0.4002484255	-0.8290874742
0.404002626	-0.8206934677
0.4096285125	-0.8122686956
0.4152478313	-0.8038132897
0.4208605067	-0.7953273855
0.4264664608	-0.7868111279
0.432065619	-0.7782646605
0.437657906	-0.7696881376
0.4432432458	-0.7610817191
0.4488215659	-0.7524455664
0.4543927924	-0.7437798499
0.4599568515	-0.7350847435
0.4655136726	-0.72636043
0.4710631835	-0.717607093
0.4784510377	-0.7088249272
0.4839832171	-0.7000141278
0.4895078523	-0.6911748997
0.4968621798	-0.6823074511
0.5023689468	-0.6734119982
0.5078679434	-0.664488761
0.5151877373	-0.6555379671
0.5206683452	-0.6465598462
0.5279633837	-0.6375546386
0.5352440656	-0.6285225877
0.5406950662	-0.6194639438
0.5479502662	-0.6103789618
0.5551907028	-0.6012679033
0.5624162315	-0.5921310368
0.5678255103	-0.5829686343
0.5750246111	-0.5737809752
0.582208418	-0.5645683442
0.5893767977	-0.555331032
0.5965296127	-0.5460693348
0.6054485465	-0.536783555
0.6125658673	-0.527473999
0.6196672042	-0.5181409831
0.6285212104	-0.5087848243
0.6355861335	-0.4994058482
0.6426346753	-0.4900043852
0.6514221393	-0.480580771
0.6601836004	-0.4711353471
0.6671738998	-0.4616684608
0.6758880067	-0.4521804645
0.6845755089	-0.4426717162
0.6932362035	-0.433142578
0.7018698894	-0.4235934202
0.7121943886	-0.4140246143
0.7207679808	-0.40443654
0.7293139616	-0.3948295806
0.7395324424	-0.3852041263
0.7480170621	-0.3755605686
0.7581614207	-0.365899308
0.7682649506	-0.3562207467
0.7783273867	-0.3465252929
0.7883484722	-0.3368133594
0.7983279613	-0.327085363
0.8099178128	-0.3173417257
0.8214503706	-0.3075828729
0.831289563	-0.2978092349
0.8427148391	-0.2880212461
0.8540819058	-0.2782193446
0.867001199	-0.2684039724
0.8782425979	-0.2585755762
0.8910175986	-0.2487346044
0.9037151391	-0.2388815114
0.9163349092	-0.2290167533
0.9304388368	-0.2191407906
0.944443617	-0.2092540863
0.958348933	-0.199357107
0.9721545084	-0.1894503221
0.9873767786	-0.1795342037
1.003978417	-0.1696092271
1.018940732	-0.1596758697
1.036731783	-0.1497346115
1.052883244	-0.139785935
1.071777703	-0.1298303248
1.090462515	-0.1198682672
1.110350465	-0.1099002511
1.131390089	-0.09992676645
1.152152374	-0.08994830557
1.175349039	-0.07996536154
1.200857087	-0.06997842913
1.227234674	-0.05998800432
1.25697444	-0.04999458412
1.289836076	-0.03999866634
1.326769184	-0.03000074962
1.370895354	-0.02000133318
1.429208004	-0.01000091663
-1.570796327	0
1.570796327	0
-1.429208004	0.01000091663
-1.370895354	0.02000133318
-1.326769184	0.03000074962
-1.289836076	0.03999866634
-1.25697444	0.04999458412
-1.227234674	0.05998800432
-1.200857087	0.06997842913
-1.175349039	0.07996536154
-1.152152374	0.08994830557
-1.131390089	0.09992676645
-1.110350465	0.1099002511
-1.090462515	0.1198682672
-1.071777703	0.1298303248
-1.052883244	0.139785935
-1.036731783	0.1497346115
-1.018940732	0.1596758697
-1.003978417	0.1696092271
-0.9873767786	0.1795342037
-0.9721545084	0.1894503221
-0.958348933	0.199357107
-0.944443617	0.2092540863
-0.9304388368	0.2191407906
-0.9163349092	0.2290167533
-0.9037151391	0.2388815114
-0.8910175986	0.2487346044
-0.8782425979	0.2585755762
-0.867001199	0.2684039724
-0.8540819058	0.2782193446
-0.8427148391	0.2880212461
-0.831289563	0.2978092349
-0.8214503706	0.3075828729
-0.8099178128	0.3173417257
-0.7983279613	0.327085363
-0.7883484722	0.3368133594
-0.7783273867	0.3465252929
-0.7682649506	0.3562207467
-0.7581614207	0.365899308
-0.7480170621	0.3755605686
-0.7395324424	0.3852041263
-0.7293139616	0.3948295806
-0.7207679808	0.40443654
-0.7121943886	0.4140246143
-0.7018698894	0.4235934202
-0.6932362035	0.433142578
-0.6845755089	0.4426717162
-0.6758880067	0.4521804645
-0.6671738998	0.4616684608
-0.6601836004	0.4711353471
-0.6514221393	0.480580771
-0.6426346753	0.4900043852
-0.6355861335	0.4994058482
-0.6285212104	0.5087848243
-0.6196672042	0.5181409831
-0.6125658673	0.527473999
-0.6054485465	0.536783555
-0.5965296127	0.5460693348
-0.5893767977	0.555331032
-0.582208418	0.5645683442
-0.5750246111	0.5737809752
-0.5678255103	0.5829686343
-0.5624162315	0.5921310368
-0.5551907028	0.6012679033
-0.5479502662	0.6103789618
-0.5406950662	0.6194639438
-0.5352440656	0.6285225877
-0.5279633837	0.6375546386
-0.5206683452	0.6465598462
-0.5151877373	0.6555379671
-0.5078679434	0.664488761
-0.5023689468	0.6734119982
-0.4968621798	0.6823074511
-0.4895078523	0.6911748997
-0.4839832171	0.7000141278
-0.4784510377	0.7088249272
-0.4710631835	0.717607093
-0.4655136726	0.72636043
-0.4599568515	0.7350847435
-0.4543927924	0.7437798499
-0.4488215659	0.7524455664
-0.4432432458	0.7610817191
-0.437657906	0.7696881376
-0.432065619	0.7782646605
-0.4264664608	0.7868111279
-0.4208605067	0.7953273855
-0.4152478313	0.8038132897
-0.4096285125	0.8122686956
-0.404002626	0.8206934677
-0.4002484255	0.8290874742
-0.3946117671	0.8374505906
-0.38896875	0.8457826954
-0.3833194542	0.8540836727
-0.3795498076	0.8623534133
-0.3738902235	0.8705918104
-0.3682245738	0.8787987658
-0.3644441453	0.8869741822
-0.358768568	0.8951179724
-0.3549815966	0.9032300478
-0.3492963202	0.9113103311
-0.3436053351	0.9193587446
-0.3398082146	0.9273752171
-0.336008619	0.9353596832
-0.3303046394	0.9433120797
-0.3264989658	0.9512323522
-0.3207859874	0.9591204461
-0.3169743933	0.9669763144
-0.3112526546	0.9747999113
-0.3074353001	0.9825911994
-0.3036156868	0.9903501424
-0.2997938398	0.9980767097
-0.2940569395	1.005770872
-0.2902296236	1.013432611
-0.2864001652	1.021061904
-0.2825685919	1.028658738
-0.2768173226	1.036223099
-0.2729805757	1.043754983
-0.2691418058	1.051254385
-0.2653010398	1.058721306
-0.2614583043	1.06615575
-0.2576136266	1.07355772
-0.2518430268	1.080927234
-0.247993611	1.088264301
-0.2441423474	1.09556894
-0.2402892632	1.102841172
-0.2364343861	1.110081022
-0.232577743	1.117288517
-0.2287193616	1.124463685
-0.2248592696	1.131606564
-0.2209974946	1.138717184
-0.2171340644	1.145795594
-0.2132690065	1.152841828
-0.2094023487	1.159855933
-0.2055341191	1.166837958
-0.2016643461	1.173787955
-0.1997288892	1.180705975
-0.1958568529	1.187592074
-0.1919833434	1.194446312
-0.1881083883	1.201268746
-0.1842320166	1.208059443
-0.180354256	1.214818468
-0.1764751353	1.221545885
-0.174535074	1.228241769
-0.1706539666	1.234906189
-0.1667715703	1.241539221
-0.1628879138	1.248140939
-0.1609456219	1.254711425
-0.1570601288	1.261250756
-0.1531734476	1.267759015
-0.1492856067	1.274236288
-0.1473412603	1.280682659
-0.1434517342	1.287098214
-0.139561121	1.293483047
-0.1376154157	1.299837245
-0.1337232257	1.306160902
-0.1298300213	1.312454112
-0.1278830475	1.318716969
-0.1239883757	1.324949574
-0.120092762	1.331152024
-0.1181446112	1.337324418
-0.1142476396	1.343466855
-0.1103497994	1.349579442
-0.1084005627	1.35566228
-0.1045014744	1.361715473
-0.1025516305	1.36773913
-0.09865136031	1.373733358
-0.0967009419	1.379698263
-0.09279955637	1.385633956
-0.09084859658	1.391540546
-0.08694616169	1.397418144
-0.08499469402	1.403266865
-0.08109127636	1.409086818
-0.07913933386	1.41487812
-0.07523499993	1.420640884
-0.07328261602	1.426375225
-0.0693774326	1.432081263
-0.06742464052	1.43775911
-0.06351867431	1.443408886
-0.06156550753	1.449030707
-0.05765882535	1.454624697
-0.05570531724	1.460190968
-0.05179798595	1.465729647
-0.04984417003	1.471240849
-0.04789025908	1.476724697
-0.04398216636	1.482181313
-0.04202799225	1.487610817
-0.03811940685	1.493013333
-0.0361650031	1.498388981
-0.03421053026	1.503737886
-0.03030139224	1.509060172
-0.02834673451	1.514355958
-0.02639202268	1.519625372
-0.0224824514	1.524868538
-0.02052759946	1.530085577
-0.01857270829	1.535276615
-0.01466282323	1.540441778
-0.01270783681	1.545581186
-0.01075282609	1.550694968
-0.006842746736	1.555783248
-0.004887685581	1.560846151
-0.002932615087	1.5658838
-1.571795827	-1.570407923
-1.571795827	0.0009766600804
-1.571795827	1.570407923
-1.566783297	-1.570407923
-1.566783297	0.0009766600804
-1.566783297	1.570407923
-1.561745615	-1.570407923
-1.561745615	0.0009766600804
-1.561745615	1.570407923
-1.556682659	-1.570407923
-1.556682659	0.0009766600804
-1.556682659	1.570407923
-1.5515943	-1.570407923
-1.5515943	0.0009766600804
-1.5515943	1.570407923
-1.546480416	-1.570407923
-1.546480416	0.0009766600804
-1.546480416	1.570407923
-1.541340881	-1.570407923
-1.541340881	0.0009766600804
-1.541340881	1.570407923
-1.536175569	-1.570407923
-1.536175569	0.0009766600804
-1.536175569	1.570407923
-1.530984354	-1.570407923
-1.530984354	0.0009766600804
-1.530984354	1.570407923
-1.525767113	-1.570407923
-1.525767113	0.0009766600804
-1.525767113	1.570407923
-1.520523723	-1.570407923
-1.520523723	0.0009766600804
-1.520523723	1.570407923
-1.515254055	-1.570407923
-1.515254055	0.0009766600804
-1.515254055	1.570407923
-1.509957988	-1.570407923
-1.509957988	0.0009766600804
-1.509957988	1.570407923
-1.504635398	-1.570407923
-1.504635398	0.00292997838
-1.504635398	1.570407923
-1.49928616	-1.570407923
-1.49928616	0.00292997838
-1.49928616	1.570407923
-1.49391015	-1.570407923
-1.49391015	0.00292997838
-1.49391015	1.570407923
-1.488507246	-1.570407923
-1.488507246	0.00292997838
-1.488507246	1.570407923
-1.483077324	-1.570407923
-1.483077324	0.00292997838
-1.483077324	1.570407923
-1.477620264	-1.570407923
-1.477620264	0.004883291084
-1.477620264	1.570407923
-1.47213594	-1.570407923
-1.47213594	0.004883291084
-1.47213594	1.570407923
-1.466624234	-1.570407923
-1.466624234	0.004883291084
-1.466624234	1.570407923
-1.461085022	-1.570407923
-1.461085022	0.006836594482
-1.461085022	1.570407923
-1.455518185	-1.570407923
-1.455518185	0.006836594482
-1.455518185	1.570407923
-1.449923602	-1.570407923
-1.449923602	0.006836594482
-1.449923602	1.570407923
-1.444301155	-1.570407923
-1.444301155	0.008789884831
-1.444301155	1.570407923
-1.438650719	-1.570407923
-1.438650719	0.008789884831
-1.438650719	1.570407923
-1.432972184	-1.570407923
-1.432972184	0.008789884831
-1.432972184	1.570407923
-1.427265425	-1.570407923
-1.427265425	0.01074315841
-1.427265425	1.570407923
-1.421530328	-1.570407923
-1.421530328	0.01074315841
-1.421530328	1.570407923
-1.415766777	-1.570407923
-1.415766777	0.0126964115
-1.415766777	1.570407923
-1.409974652	-1.570407923
-1.409974652	0.0126964115
-1.409974652	1.570407923
-1.404153843	-1.570407923
-1.404153843	0.01464964036
-1.404153843	1.570407923
-1.398304234	-1.570407923
-1.398304234	0.01464964036
-1.398304234	1.570407923
-1.39242571	-1.570407923
-1.39242571	0.01660284129
-1.39242571	1.570407923
-1.386518158	-1.570407923
-1.386518158	0.01660284129
-1.386518158	1.570407923
-1.380581469	-1.570407923
-1.380581469	0.01855601053
-1.380581469	1.570407923
-1.374615532	-1.570407923
-1.374615532	0.01855601053
-1.374615532	1.570407923
-1.368620237	-1.570407923
-1.368620237	0.0205091444
-1.368620237	1.570407923
-1.362595472	-1.570407923
-1.362595472	0.02246223914
-1.362595472	1.570407923
-1.356541134	-1.570407923
-1.356541134	0.02246223914
-1.356541134	1.570407923
-1.350457114	-1.570407923
-1.350457114	0.02441529101
-1.350457114	1.570407923
-1.344343307	-1.570407923
-1.344343307	0.02636829636
-1.344343307	1.570407923
-1.33819961	-1.570407923
-1.33819961	0.02636829636
-1.33819961	1.570407923
-1.332025917	-1.570407923
-1.332025917	0.0283212514
-1.332025917	1.570407923
-1.32582213	-1.570407923
-1.32582213	0.03027415242
-1.32582213	1.570407923
-1.319588144	-1.570407923
-1.319588144	0.03222699573
-1.319588144	1.570407923
-1.313323866	-1.570407923
-1.313323866	0.03417977757
-1.313323866	1.570407923
-1.307029196	-1.570407923
-1.307029196	0.03613249424
-1.307029196	1.570407923
-1.300704035	-1.570407923
-1.300704035	0.03613249424
-1.300704035	1.570407923
-1.294348291	-1.570407923
-1.294348291	0.038085142
-1.294348291	1.570407923
-1.287961872	-1.570407923
-1.287961872	0.04003771717
-1.287961872	1.570407923
-1.281544685	-1.570407923
-1.281544685	0.04199021599
-1.281544685	1.570407923
-1.27509664	-1.570407923
-1.27509664	0.04394263484
-1.27509664	1.570407923
-1.268617649	-1.570407923
-1.268617649	0.04589496983
-1.268617649	1.570407923
-1.262107626	-1.570407923
-1.262107626	0.04784721738
-1.262107626	1.570407923
-1.255566487	-1.570407923
-1.255566487	0.04979937375
-1.255566487	1.570407923
-1.248994148	-1.570407923
-1.248994148	0.05175143517
-1.248994148	1.570407923
-1.24239053	-1.570407923
-1.24239053	0.05565525855
-1.24239053	1.570407923
-1.235755552	-1.570407923
-1.235755552	0.05760701294
-1.235755552	1.570407923
-1.22908914	-1.570407923
-1.22908914	0.05955865767
-1.22908914	1.570407923
-1.222391218	-1.570407923
-1.222391218	0.06151018894
-1.222391218	1.570407923
-1.215661711	-1.570407923
-1.215661711	0.06346160302
-1.215661711	1.570407923
-1.208900552	-1.570407923
-1.208900552	0.06736406496
-1.208900552	1.570407923
-1.202107669	-1.570407923
-1.202107669	0.06931510532
-1.202107669	1.570407923
-1.195283	-1.570407923
-1.195283	0.07126601376
-1.195283	1.570407923
-1.18842648	-1.570407923
-1.18842648	0.07516741996
-1.18842648	1.570407923
-1.181538047	-1.570407923
-1.181538047	0.07711791029
-1.181538047	1.570407923
-1.174617644	-1.570407923
-1.174617644	0.08101844699
-1.174617644	1.570407923
-1.16766521	-1.570407923
-1.16766521	0.08296848598
-1.16766521	1.570407923
-1.160680699	-1.570407923
-1.160680699	0.08686808681
-1.160680699	1.570407923
-1.153664054	-1.570407923
-1.153664054	0.08881764116
-1.153664054	1.570407923
-1.146615229	-1.570407923
-1.146615229	0.0927162398
-1.146615229	1.570407923
-1.139534177	-1.570407923
-1.139534177	0.09661413341
-1.139534177	1.570407923
-1.132420857	-1.570407923
-1.132420857	0.09856280665
-1.132420857	1.570407923
-1.125275229	-1.570407923
-1.125275229	0.1024595875
-1.125275229	1.570407923
-1.118097255	-1.570407923
-1.118097255	0.1063555901
-1.118097255	1.570407923
-1.110886901	-1.570407923
-1.110886901	0.1102507849
-1.110886901	1.570407923
-1.103644137	-1.570407923
-1.103644137	0.1121980702
-1.103644137	1.570407923
-1.096368934	-1.570407923
-1.096368934	0.1160919984
-1.096368934	1.570407923
-1.089061269	-1.570407923
-1.089061269	0.1199850457
-1.089061269	1.570407923
-1.081721121	-1.570407923
-1.081721121	0.1238771829
-1.081721121	1.570407923
-1.074348469	-1.570407923
-1.074348469	0.1277683809
-1.074348469	1.570407923
-1.066943301	-1.570407923
-1.066943301	0.1316586104
-1.066943301	1.570407923
-1.059505604	-1.570407923
-1.059505604	0.1355478424
-1.059505604	1.570407923
-1.052035372	-1.570407923
-1.052035372	0.1413797569
-1.052035372	1.570407923
-1.0445326	-1.570407923
-1.0445326	0.1452663686
-1.0445326	1.570407923
-1.036997289	-1.570407923
-1.036997289	0.1491518815
-1.036997289	1.570407923
-1.029429439	-1.570407923
-1.029429439	0.1530362667
-1.029429439	1.570407923
-1.021829059	-1.570407923
-1.021829059	0.158860667
-1.021829059	1.570407923
-1.014196159	-1.570407923
-1.014196159	0.1627421074
-1.014196159	1.570407923
-1.006530755	-1.570407923
-1.006530755	0.1685619556
-1.006530755	1.570407923
-0.9988328648	-1.570407923
-0.9988328648	0.1724402715
-0.9988328648	1.570407923
-0.9911025103	-1.570407923
-0.9911025103	0.1782552998
-0.9911025103	1.570407923
-0.9833397187	-1.570407923
-0.9833397187	0.1821303133
-0.9833397187	1.570407923
-0.9755445207	-1.570407923
-0.9755445207	0.1879402545
-0.9755445207	1.570407923
-0.9677169512	-1.570407923
-0.9677169512	0.1937470161
-0.9677169512	1.570407923
-0.9598570497	-1.570407923
-0.9598570497	0.1976163772
-0.9598570497	1.570407923
-0.9519648592	-1.570407923
-0.9519648592	0.203417628
-0.9519648592	1.570407923
-0.9440404289	-1.570407923
-0.9440404289	0.2092154462
-0.9440404289	1.570407923
-0.9360838091	-1.570407923
-0.9360838091	0.2150097373
-0.9360838091	1.570407923
-0.9280950578	-1.570407923
-0.9280950578	0.2208004071
-0.9280950578	1.570407923
-0.920074237	-1.570407923
-0.920074237	0.2265873626
-0.920074237	1.570407923
-0.9120214128	-1.570407923
-0.9120214128	0.2323705102
-0.9120214128	1.570407923
-0.903936655	-1.570407923
-0.903936655	0.2381497567
-0.903936655	1.570407923
-0.8958200383	-1.570407923
-0.8958200383	0.2458491916
-0.8958200383	1.570407923
-0.887671644	-1.570407923
-0.887671644	0.2516189776
-0.887671644	1.570407923
-0.8794915588	-1.570407923
-0.8794915588	0.2573845562
-0.8794915588	1.570407923
-0.871279871	-1.570407923
-0.871279871	0.2650652926
-0.871279871	1.570407923
-0.8630366754	-1.570407923
-0.8630366754	0.2708207005
-0.8630366754	1.570407923
-0.8547620724	-1.570407923
-0.8547620724	0.2784875472
-0.8547620724	1.570407923
-0.8464561666	-1.570407923
-0.8464561666	0.284232293
-0.8464561666	1.570407923
-0.8381190687	-1.570407923
-0.8381190687	0.2918846006
-0.8381190687	1.570407923
-0.8297508956	-1.570407923
-0.8297508956	0.2995283098
-0.8297508956	1.570407923
-0.821351764	-1.570407923
-0.821351764	0.3071632133
-0.821351764	1.570407923
-0.8129218033	-1.570407923
-0.8129218033	0.3147891042
-0.8129218033	1.570407923
-0.8044611427	-1.570407923
-0.8044611427	0.3224057761
-0.8044611427	1.570407923
-0.795969919	-1.570407923
-0.795969919	0.3300130264
-0.795969919	1.570407923
-0.7874482742	-1.570407923
-0.7874482742	0.3376106524
-0.7874482742	1.570407923
-0.778896356	-1.570407923
-0.778896356	0.3451984532
-0.778896356	1.570407923
-0.7703143163	-1.570407923
-0.7703143163	0.354669085
-0.7703143163	1.570407923
-0.7617023142	-1.570407923
-0.7617023142	0.3622340547
-0.7617023142	1.570407923
-0.7530605132	-1.570407923
-0.7530605132	0.3716755276
-0.7530605132	1.570407923
-0.7443890824	-1.570407923
-0.7443890824	0.3792166787
-0.7443890824	1.570407923
-0.7356881981	-1.570407923
-0.7356881981	0.3886277697
-0.7356881981	1.570407923
-0.7269580399	-1.570407923
-0.7269580399	0.3980214626
-0.7269580399	1.570407923
-0.7181987936	-1.570407923
-0.7181987936	0.4073973932
-0.7181987936	1.570407923
-0.7094106528	-1.570407923
-0.7094106528	0.4167552004
-0.7094106528	1.570407923
-0.7005938147	-1.570407923
-0.7005938147	0.4260945278
-0.7005938147	1.570407923
-0.6917484824	-1.570407923
-0.6917484824	0.435415025
-0.6917484824	1.570407923
-0.6828748652	-1.570407923
-0.6828748652	0.4447163444
-0.6828748652	1.570407923
-0.6739731783	-1.570407923
-0.6739731783	0.4539981441
-0.6739731783	1.570407923
-0.6650436443	-1.570407923
-0.6650436443	0.465110064
-0.6650436443	1.570407923
-0.6560864882	-1.570407923
-0.6560864882	0.4761928173
-0.6560864882	1.570407923
-0.6471019425	-1.570407923
-0.6471019425	0.4854057575
-0.6471019425	1.570407923
-0.6380902466	-1.570407923
-0.6380902466	0.4964335828
-0.6380902466	1.570407923
-0.6290516451	-1.570407923
-0.6290516451	0.5074306726
-0.6290516451	1.570407923
-0.619986386	-1.570407923
-0.619986386	0.5183964928
-0.619986386	1.570407923
-0.6108947282	-1.570407923
-0.6108947282	0.5293305199
-0.6108947282	1.570407923
-0.6017769324	-1.570407923
-0.6017769324	0.5402322413
-0.6017769324	1.570407923
-0.5926332661	-1.570407923
-0.5926332661	0.5529094165
-0.5926332661	1.570407923
-0.5834640019	-1.570407923
-0.5834640019	0.5637394352
-0.5834640019	1.570407923
-0.5742694212	-1.570407923
-0.5742694212	0.5763316311
-0.5742694212	1.570407923
-0.5650498086	-1.570407923
-0.5650498086	0.5870876996
-0.5650498086	1.570407923
-0.555805454	-1.570407923
-0.555805454	0.5995923594
-0.555805454	1.570407923
-0.5465366562	-1.570407923
-0.5465366562	0.6120488707
-0.5465366562	1.570407923
-0.5372437169	-1.570407923
-0.5372437169	0.6244565507
-0.5372437169	1.570407923
-0.527926944	-1.570407923
-0.527926944	0.6368147368
-0.527926944	1.570407923
-0.5185866509	-1.570407923
-0.5185866509	0.6508769491
-0.5185866509	1.570407923
-0.5092231597	-1.570407923
-0.5092231597	0.6631269388
-0.5092231597	1.570407923
-0.4998367946	-1.570407923
-0.4998367946	0.6770638993
-0.4998367946	1.570407923
-0.4904278868	-1.570407923
-0.4904278868	0.6909328062
-0.4904278868	1.570407923
-0.480996773	-1.570407923
-0.480996773	0.7047328324
-0.480996773	1.570407923
-0.4715437945	-1.570407923
-0.4715437945	0.7184631858
-0.4715437945	1.570407923
-0.4620693001	-1.570407923
-0.4620693001	0.7321231085
-0.4620693001	1.570407923
-0.4525736426	-1.570407923
-0.4525736426	0.7457118755
-0.4525736426	1.570407923
-0.4430571805	-1.570407923
-0.4430571805	0.7609133291
-0.4430571805	1.570407923
-0.4335202777	-1.570407923
-0.4335202777	0.7760229218
-0.4335202777	1.570407923
-0.4239633034	-1.570407923
-0.4239633034	0.7910397758
-0.4239633034	1.570407923
-0.4143866318	-1.570407923
-0.4143866318	0.8059630652
-0.4143866318	1.570407923
-0.4047906427	-1.570407923
-0.4047906427	0.820792015
-0.4047906427	1.570407923
-0.3951757202	-1.570407923
-0.3951757202	0.8355259004
-0.3951757202	1.570407923
-0.3855422546	-1.570407923
-0.3855422546	0.8517845746
-0.3855422546	1.570407923
-0.3758906402	-1.570407923
-0.3758906402	0.8679242085
-0.3758906402	1.570407923
-0.3662212764	-1.570407923
-0.3662212764	0.8823474551
-0.3662212764	1.570407923
-0.3565345676	-1.570407923
-0.3565345676	0.8998433183
-0.3565345676	1.570407923
-0.3468309224	-1.570407923
-0.3468309224	0.9156214598
-0.3468309224	1.570407923
-0.337110755	-1.570407923
-0.337110755	0.9312778851
-0.337110755	1.570407923
-0.3273744829	-1.570407923
-0.3273744829	0.9483587853
-0.3273744829	1.570407923
-0.3176225288	-1.570407923
-0.3176225288	0.9652912517
-0.3176225288	1.570407923
-0.3078553203	-1.570407923
-0.3078553203	0.9820748135
-0.3078553203	1.570407923
-0.2980732872	-1.570407923
-0.2980732872	1.000213887
-0.2980732872	1.570407923
-0.288276866	-1.570407923
-0.288276866	1.01668499
-0.288276866	1.570407923
-0.2784664952	-1.570407923
-0.2784664952	1.034482631
-0.2784664952	1.570407923
-0.2686426183	-1.570407923
-0.2686426183	1.05210188
-0.2686426183	1.570407923
-0.258805683	-1.570407923
-0.258805683	1.069542711
-0.258805683	1.570407923
-0.2489561394	-1.570407923
-0.2489561394	1.088235705
-0.2489561394	1.570407923
-0.2390944416	-1.570407923
-0.2390944416	1.105305221
-0.2390944416	1.570407923
-0.2292210485	-1.570407923
-0.2292210485	1.123596537
-0.2292210485	1.570407923
-0.219336421	-1.570407923
-0.219336421	1.141679656
-0.219336421	1.570407923
-0.2094410228	-1.570407923
-0.2094410228	1.160921673
-0.2094410228	1.570407923
-0.1995353227	-1.570407923
-0.1995353227	1.179923899
-0.1995353227	1.570407923
-0.1896197909	-1.570407923
-0.1896197909	1.198687422
-0.1896197909	1.570407923
-0.1796949009	-1.570407923
-0.1796949009	1.217213473
-0.1796949009	1.570407923
-0.1697611285	-1.570407923
-0.1697611285	1.23550341
-0.1697611285	1.570407923
-0.159818953	-1.570407923
-0.159818953	1.254839444
-0.159818953	1.570407923
-0.1498688556	-1.570407923
-0.1498688556	1.273908111
-0.1498688556	1.570407923
-0.1399113199	-1.570407923
-0.1399113199	1.2939557
-0.1399113199	1.570407923
-0.1299468318	-1.570407923
-0.1299468318	1.312478636
-0.1299468318	1.570407923
-0.1199758794	-1.570407923
-0.1199758794	1.33315652
-0.1199758794	1.570407923
-0.1099989521	-1.570407923
-0.1099989521	1.352315643
-0.1099989521	1.570407923
-0.1000165418	-1.570407923
-0.1000165418	1.371184721
-0.1000165418	1.570407923
-0.09002914161	-1.570407923
-0.09002914161	1.390918956
-0.09002914161	1.570407923
-0.08003724631	-1.570407923
-0.08003724631	1.411465618
-0.08003724631	1.570407923
-0.07004135195	-1.570407923
-0.07004135195	1.430546088
-0.07004135195	1.570407923
-0.06004195566	-1.570407923
-0.06004195566	1.450409932
-0.06004195566	1.570407923
-0.05003955598	-1.570407923
-0.05003955598	1.471004605
-0.05003955598	1.570407923
-0.04003465192	-1.570407923
-0.04003465192	1.491222515
-0.04003465192	1.570407923
-0.03002774354	-1.570407923
-0.03002774354	1.511069892
-0.03002774354	1.570407923
-0.02001933136	-1.570407923
-0.02001933136	1.530553022
-0.02001933136	1.570407923
-0.01000991643	-1.570407923
-0.01000991643	1.550675045
-0.01000991643	1.570407923
0	-1.570796327
0	1.570796327
0.01000991643	-1.570407923
0.01000991643	-1.550675045
0.01000991643	1.570407923
0.02001933136	-1.570407923
0.02001933136	-1.530553022
0.02001933136	1.570407923
0.03002774354	-1.570407923
0.03002774354	-1.511069892
0.03002774354	1.570407923
0.04003465192	-1.570407923
0.04003465192	-1.491222515
0.04003465192	1.570407923
0.05003955598	-1.570407923
0.05003955598	-1.471004605
0.05003955598	1.570407923
0.06004195566	-1.570407923
0.06004195566	-1.450409932
0.06004195566	1.570407923
0.07004135195	-1.570407923
0.07004135195	-1.430546088
0.07004135195	1.570407923
0.08003724631	-1.570407923
0.08003724631	-1.411465618
0.08003724631	1.570407923
0.09002914161	-1.570407923
0.09002914161	-1.390918956
0.09002914161	1.570407923
0.1000165418	-1.570407923
0.1000165418	-1.371184721
0.1000165418	1.570407923
0.1099989521	-1.570407923
0.1099989521	-1.352315643
0.1099989521	1.570407923
0.1199758794	-1.570407923
0.1199758794	-1.33315652
0.1199758794	1.570407923
0.1299468318	-1.570407923
0.1299468318	-1.312478636
0.1299468318	1.570407923
0.1399113199	-1.570407923
0.1399113199	-1.2939557
0.1399113199	1.570407923
0.1498688556	-1.570407923
0.1498688556	-1.273908111
0.1498688556	1.570407923
0.159818953	-1.570407923
0.159818953	-1.254839444
0.159818953	1.570407923
0.1697611285	-1.570407923
0.1697611285	-1.23550341
0.1697611285	1.570407923
0.1796949009	-1.570407923
0.1796949009	-1.217213473
0.1796949009	1.570407923
0.1896197909	-1.570407923
0.1896197909	-1.198687422
0.1896197909	1.570407923
0.1995353227	-1.570407923
0.1995353227	-1.179923899
0.1995353227	1.570407923
0.2094410228	-1.570407923
0.2094410228	-1.160921673
0.2094410228	1.570407923
0.219336421	-1.570407923
0.219336421	-1.141679656
0.219336421	1.570407923
0.2292210485	-1.570407923
0.2292210485	-1.123596537
0.2292210485	1.570407923
0.2390944416	-1.570407923
0.2390944416	-1.105305221
0.2390944416	1.570407923
0.2489561394	-1.570407923
0.2489561394	-1.088235705
0.2489561394	1.570407923
0.258805683	-1.570407923
0.258805683	-1.069542711
0.258805683	1.570407923
0.2686426183	-1.570407923
0.2686426183	-1.05210188
0.2686426183	1.570407923
0.2784664952	-1.570407923
0.2784664952	-1.034482631
0.2784664952	1.570407923
0.288276866	-1.570407923
0.288276866	-1.01668499
0.288276866	1.570407923
0.2980732872	-1.570407923
0.2980732872	-1.000213887
0.2980732872	1.570407923
0.3078553203	-1.570407923
0.3078553203	-0.9820748135
0.3078553203	1.570407923
0.3176225288	-1.570407923
0.3176225288	-0.9652912517
0.3176225288	1.570407923
0.3273744829	-1.570407923
0.3273744829	-0.9483587853
0.3273744829	1.570407923
0.337110755	-1.570407923
0.337110755	-0.9312778851
0.337110755	1.570407923
0.3468309224	-1.570407923
0.3468309224	-0.9156214598
0.3468309224	1.570407923
0.3565345676	-1.570407923
0.3565345676	-0.8998433183
0.3565345676	1.570407923
0.3662212764	-1.570407923
0.3662212764	-0.8823474551
0.3662212764	1.570407923
0.3758906402	-1.570407923
0.3758906402	-0.8679242085
0.3758906402	1.570407923
0.3855422546	-1.570407923
0.3855422546	-0.8517845746
0.3855422546	1.570407923
0.3951757202	-1.570407923
0.3951757202	-0.8355259004
0.3951757202	1.570407923
0.4047906427	-1.570407923
0.4047906427	-0.820792015
0.4047906427	1.570407923
0.4143866318	-1.570407923
0.4143866318	-0.8059630652
0.4143866318	1.570407923
0.4239633034	-1.570407923
0.4239633034	-0.7910397758
0.4239633034	1.570407923
0.4335202777	-1.570407923
0.4335202777	-0.7760229218
0.4335202777	1.570407923
0.4430571805	-1.570407923
0.4430571805	-0.7609133291
0.4430571805	1.570407923
0.4525736426	-1.570407923
0.4525736426	-0.7457118755
0.4525736426	1.570407923
0.4620693001	-1.570407923
0.4620693001	-0.7321231085
0.4620693001	1.570407923
0.4715437945	-1.570407923
0.4715437945	-0.7184631858
0.4715437945	1.570407923
0.480996773	-1.570407923
0.480996773	-0.7047328324
0.480996773	1.570407923
0.4904278868	-1.570407923
0.4904278868	-0.6909328062
0.4904278868	1.570407923
0.4998367946	-1.570407923
0.4998367946	-0.6770638993
0.4998367946	1.570407923
0.5092231597	-1.570407923
0.5092231597	-0.6631269388
0.5092231597	1.570407923
0.5185866509	-1.570407923
0.5185866509	-0.6508769491
0.5185866509	1.570407923
0.527926944	-1.570407923
0.527926944	-0.6368147368
0.527926944	1.570407923
0.5372437169	-1.570407923
0.5372437169	-0.6244565507
0.5372437169	1.570407923
0.5465366562	-1.570407923
0.5465366562	-0.6120488707
0.5465366562	1.570407923
0.555805454	-1.570407923
0.555805454	-0.5995923594
0.555805454	1.570407923
0.5650498086	-1.570407923
0.5650498086	-0.5870876996
0.5650498086	1.570407923
0.5742694212	-1.570407923
0.5742694212	-0.5763316311
0.5742694212	1.570407923
0.5834640019	-1.570407923
0.5834640019	-0.5637394352
0.5834640019	1.570407923
0.5926332661	-1.570407923
0.5926332661	-0.5529094165
0.5926332661	1.570407923
0.6017769324	-1.570407923
0.6017769324	-0.5402322413
0.6017769324	1.570407923
0.6108947282	-1.570407923
0.6108947282	-0.5293305199
0.6108947282	1.570407923
0.619986386	-1.570407923
0.619986386	-0.5183964928
0.619986386	1.570407923
0.6290516451	-1.570407923
0.6290516451	-0.5074306726
0.6290516451	1.570407923
0.6380902466	-1.570407923
0.6380902466	-0.4964335828
0.6380902466	1.570407923
0.6471019425	-1.570407923
0.6471019425	-0.4854057575
0.6471019425	1.570407923
0.6560864882	-1.570407923
0.6560864882	-0.4761928173
0.6560864882	1.570407923
0.6650436443	-1.570407923
0.6650436443	-0.465110064
0.6650436443	1.570407923
0.6739731783	-1.570407923
0.6739731783	-0.4539981441
0.6739731783	1.570407923
0.6828748652	-1.570407923
0.6828748652	-0.4447163444
0.6828748652	1.570407923
0.6917484824	-1.570407923
0.6917484824	-0.435415025
0.6917484824	1.570407923
0.7005938147	-1.570407923
0.7005938147	-0.4260945278
0.7005938147	1.570407923
0.7094106528	-1.570407923
0.7094106528	-0.4167552004
0.7094106528	1.570407923
0.7181987936	-1.570407923
0.7181987936	-0.4073973932
0.7181987936	1.570407923
0.7269580399	-1.570407923
0.7269580399	-0.3980214626
0.7269580399	1.570407923
0.7356881981	-1.570407923
0.7356881981	-0.3886277697
0.7356881981	1.570407923
0.7443890824	-1.570407923
0.7443890824	-0.3792166787
0.7443890824	1.570407923
0.7530605132	-1.570407923
0.7530605132	-0.3716755276
0.7530605132	1.570407923
0.7617023142	-1.570407923
0.7617023142	-0.3622340547
0.7617023142	1.570407923
0.7703143163	-1.570407923
0.7703143163	-0.354669085
0.7703143163	1.570407923
0.778896356	-1.570407923
0.778896356	-0.3451984532
0.778896356	1.570407923
0.7874482742	-1.570407923
0.7874482742	-0.3376106524
0.7874482742	1.570407923
0.795969919	-1.570407923
0.795969919	-0.3300130264
0.795969919	1.570407923
0.8044611427	-1.570407923
0.8044611427	-0.3224057761
0.8044611427	1.570407923
0.8129218033	-1.570407923
0.8129218033	-0.3147891042
0.8129218033	1.570407923
0.821351764	-1.570407923
0.821351764	-0.3071632133
0.821351764	1.570407923
0.8297508956	-1.570407923
0.8297508956	-0.2995283098
0.8297508956	1.570407923
0.8381190687	-1.570407923
0.8381190687	-0.2918846006
0.8381190687	1.570407923
0.8464561666	-1.570407923
0.8464561666	-0.284232293
0.8464561666	1.570407923
0.8547620724	-1.570407923
0.8547620724	-0.2784875472
0.8547620724	1.570407923
0.8630366754	-1.570407923
0.8630366754	-0.2708207005
0.8630366754	1.570407923
0.871279871	-1.570407923
0.871279871	-0.2650652926
0.871279871	1.570407923
0.8794915588	-1.570407923
0.8794915588	-0.2573845562
0.8794915588	1.570407923
0.887671644	-1.570407923
0.887671644	-0.2516189776
0.887671644	1.570407923
0.8958200383	-1.570407923
0.8958200383	-0.2458491916
0.8958200383	1.570407923
0.903936655	-1.570407923
0.903936655	-0.2381497567
0.903936655	1.570407923
0.9120214128	-1.570407923
0.9120214128	-0.2323705102
0.9120214128	1.570407923
0.920074237	-1.570407923
0.920074237	-0.2265873626
0.920074237	1.570407923
0.9280950578	-1.570407923
0.9280950578	-0.2208004071
0.9280950578	1.570407923
0.9360838091	-1.570407923
0.9360838091	-0.2150097373
0.9360838091	1.570407923
0.9440404289	-1.570407923
0.9440404289	-0.2092154462
0.9440404289	1.570407923
0.9519648592	-1.570407923
0.9519648592	-0.203417628
0.9519648592	1.570407923
0.9598570497	-1.570407923
0.9598570497	-0.1976163772
0.9598570497	1.570407923
0.9677169512	-1.570407923
0.9677169512	-0.1937470161
0.9677169512	1.570407923
0.9755445207	-1.570407923
0.9755445207	-0.1879402545
0.9755445207	1.570407923
0.9833397187	-1.570407923
0.9833397187	-0.1821303133
0.9833397187	1.570407923
0.9911025103	-1.570407923
0.9911025103	-0.1782552998
0.9911025103	1.570407923
0.9988328648	-1.570407923
0.9988328648	-0.1724402715
0.9988328648	1.570407923
1.006530755	-1.570407923
1.006530755	-0.1685619556
1.006530755	1.570407923
1.014196159	-1.570407923
1.014196159	-0.1627421074
1.014196159	1.570407923
1.021829059	-1.570407923
1.021829059	-0.158860667
1.021829059	1.570407923
1.029429439	-1.570407923
1.029429439	-0.1530362667
1.029429439	1.570407923
1.036997289	-1.570407923
1.036997289	-0.1491518815
1.036997289	1.570407923
1.0445326	-1.570407923
1.0445326	-0.1452663686
1.0445326	1.570407923
1.052035372	-1.570407923
1.052035372	-0.1413797569
1.052035372	1.570407923
1.059505604	-1.570407923
1.059505604	-0.1355478424
1.059505604	1.570407923
1.066943301	-1.570407923
1.066943301	-0.1316586104
1.066943301	1.570407923
1.074348469	-1.570407923
1.074348469	-0.1277683809
1.074348469	1.570407923
1.081721121	-1.570407923
1.081721121	-0.1238771829
1.081721121	1.570407923
1.089061269	-1.570407923
1.089061269	-0.1199850457
1.089061269	1.570407923
1.096368934	-1.570407923
1.096368934	-0.1160919984
1.096368934	1.570407923
1.103644137	-1.570407923
1.103644137	-0.1121980702
1.103644137	1.570407923
1.110886901	-1.570407923
1.110886901	-0.1102507849
1.110886901	1.570407923
1.118097255	-1.570407923
1.118097255	-0.1063555901
1.118097255	1.570407923
1.125275229	-1.570407923
1.125275229	-0.1024595875
1.125275229	1.570407923
1.132420857	-1.570407923
1.132420857	-0.09856280665
1.132420857	1.570407923
1.139534177	-1.570407923
1.139534177	-0.09661413341
1.139534177	1.570407923
1.146615229	-1.570407923
1.146615229	-0.0927162398
1.146615229	1.570407923
1.153664054	-1.570407923
1.153664054	-0.08881764116
1.153664054	1.570407923
1.160680699	-1.570407923
1.160680699	-0.08686808681
1.160680699	1.570407923
1.16766521	-1.570407923
1.16766521	-0.08296848598
1.16766521	1.570407923
1.174617644	-1.570407923
1.174617644	-0.08101844699
1.174617644	1.570407923
1.181538047	-1.570407923
1.181538047	-0.07711791029
1.181538047	1.570407923
1.18842648	-1.570407923
1.18842648	-0.07516741996
1.18842648	1.570407923
1.195283	-1.570407923
1.195283	-0.07126601376
1.195283	1.570407923
1.202107669	-1.570407923
1.202107669	-0.06931510532
1.202107669	1.570407923
1.208900552	-1.570407923
1.208900552	-0.06736406496
1.208900552	1.570407923
1.215661711	-1.570407923
1.215661711	-0.06346160302
1.215661711	1.570407923
1.222391218	-1.570407923
1.222391218	-0.06151018894
1.222391218	1.570407923
1.22908914	-1.570407923
1.22908914	-0.05955865767
1.22908914	1.570407923
1.235755552	-1.570407923
1.235755552	-0.05760701294
1.235755552	1.570407923
1.24239053	-1.570407923
1.24239053	-0.05565525855
1.24239053	1.570407923
1.248994148	-1.570407923
1.248994148	-0.05175143517
1.248994148	1.570407923
1.255566487	-1.570407923
1.255566487	-0.04979937375
1.255566487	1.570407923
1.262107626	-1.570407923
1.262107626	-0.04784721738
1.262107626	1.570407923
1.268617649	-1.570407923
1.268617649	-0.04589496983
1.268617649	1.570407923
1.27509664	-1.570407923
1.27509664	-0.04394263484
1.27509664	1.570407923
1.281544685	-1.570407923
1.281544685	-0.04199021599
1.281544685	1.570407923
1.287961872	-1.570407923
1.287961872	-0.04003771717
1.287961872	1.570407923
1.294348291	-1.570407923
1.294348291	-0.038085142
1.294348291	1.570407923
1.300704035	-1.570407923
1.300704035	-0.03613249424
1.300704035	1.570407923
1.307029196	-1.570407923
1.307029196	-0.03613249424
1.307029196	1.570407923
1.313323866	-1.570407923
1.313323866	-0.03417977757
1.313323866	1.570407923
1.319588144	-1.570407923
1.319588144	-0.03222699573
1.319588144	1.570407923
1.32582213	-1.570407923
1.32582213	-0.03027415242
1.32582213	1.570407923
1.332025917	-1.570407923
1.332025917	-0.0283212514
1.332025917	1.570407923
1.33819961	-1.570407923
1.33819961	-0.02636829636
1.33819961	1.570407923
1.344343307	-1.570407923
1.344343307	-0.02636829636
1.344343307	1.570407923
1.350457114	-1.570407923
1.350457114	-0.02441529101
1.350457114	1.570407923
1.356541134	-1.570407923
1.356541134	-0.02246223914
1.356541134	1.570407923
1.362595472	-1.570407923
1.362595472	-0.02246223914
1.362595472	1.570407923
1.368620237	-1.570407923
1.368620237	-0.0205091444
1.368620237	1.570407923
1.374615532	-1.570407923
1.374615532	-0.01855601053
1.374615532	1.570407923
1.380581469	-1.570407923
1.380581469	-0.01855601053
1.380581469	1.570407923
1.386518158	-1.570407923
1.386518158	-0.01660284129
1.386518158	1.570407923
1.39242571	-1.570407923
1.39242571	-0.01660284129
1.39242571	1.570407923
1.398304234	-1.570407923
1.398304234	-0.01464964036
1.398304234	1.570407923
1.404153843	-1.570407923
1.404153843	-0.01464964036
1.404153843	1.570407923
1.409974652	-1.570407923
1.409974652	-0.0126964115
1.409974652	1.570407923
1.415766777	-1.570407923
1.415766777	-0.0126964115
1.415766777	1.570407923
1.421530328	-1.570407923
1.421530328	-0.01074315841
1.421530328	1.570407923
1.427265425	-1.570407923
1.427265425	-0.01074315841
1.427265425	1.570407923
1.432972184	-1.570407923
1.432972184	-0.008789884831
1.432972184	1.570407923
1.438650719	-1.570407923
1.438650719	-0.008789884831
1.438650719	1.570407923
1.444301155	-1.570407923
1.444301155	-0.008789884831
1.444301155	1.570407923
1.449923602	-1.570407923
1.449923602	-0.006836594482
1.449923602	1.570407923
1.455518185	-1.570407923
1.455518185	-0.006836594482
1.455518185	1.570407923
1.461085022	-1.570407923
1.461085022	-0.006836594482
1.461085022	1.570407923
1.466624234	-1.570407923
1.466624234	-0.004883291084
1.466624234	1.570407923
1.47213594	-1.570407923
1.47213594	-0.004883291084
1.47213594	1.570407923
1.477620264	-1.570407923
1.477620264	-0.004883291084
1.477620264	1.570407923
1.483077324	-1.570407923
1.483077324	-0.00292997838
1.483077324	1.570407923
1.488507246	-1.570407923
1.488507246	-0.00292997838
1.488507246	1.570407923
1.49391015	-1.570407923
1.49391015	-0.00292997838
1.49391015	1.570407923
1.49928616	-1.570407923
1.49928616	-0.00292997838
1.49928616	1.570407923
1.504635398	-1.570407923
1.504635398	-0.00292997838
1.504635398	1.570407923
1.509957988	-1.570407923
1.509957988	-0.0009766600804
1.509957988	1.570407923
1.515254055	-1.570407923
1.515254055	-0.0009766600804
1.515254055	1.570407923
1.520523723	-1.570407923
1.520523723	-0.0009766600804
1.520523723	1.570407923
1.525767113	-1.570407923
1.525767113	-0.0009766600804
1.525767113	1.570407923
1.530984354	-1.570407923
1.530984354	-0.0009766600804
1.530984354	1.570407923
1.536175569	-1.570407923
1.536175569	-0.0009766600804
1.536175569	1.570407923
1.541340881	-1.570407923
1.541340881	-0.0009766600804
1.541340881	1.570407923
1.546480416	-1.570407923
1.546480416	-0.0009766600804
1.546480416	1.570407923
1.5515943	-1.570407923
1.5515943	-0.0009766600804
1.5515943	1.570407923
1.556682659	-1.570407923
1.556682659	-0.0009766600804
1.556682659	1.570407923
1.561745615	-1.570407923
1.561745615	-0.0009766600804
1.561745615	1.570407923
1.566783297	-1.570407923
1.566783297	-0.0009766600804
1.566783297	1.570407923


==> TikZ/SPM_D1_ST1_full.dat <==
0.001163378775	-1.570896321
-0.003490133178	-1.5658838
-0.005816878129	-1.560846151
-0.00814360735	-1.555783248
-0.0104703145	-1.550694968
-0.01279699334	-1.545581186
-0.01512363753	-1.540441778
-0.01745024078	-1.535276615
-0.01977679679	-1.530085577
-0.02210329929	-1.524868538
-0.02675611852	-1.519625372
-0.02908242274	-1.514355958
-0.03140864817	-1.509060172
-0.03373478866	-1.503737886
-0.03606083786	-1.498388981
-0.03838678954	-1.493013333
-0.04071263735	-1.487610817
-0.04536399627	-1.482181313
-0.04768949481	-1.476724697
-0.05001486442	-1.471240849
-0.05234009884	-1.465729647
-0.05466519163	-1.460190968
-0.05931492772	-1.454624697
-0.06163955832	-1.449030707
-0.06396402249	-1.443408886
-0.0662883137	-1.43775911
-0.06861242581	-1.432081263
-0.07326008775	-1.426375225
-0.07558362495	-1.420640884
-0.0779069582	-1.41487812
-0.08023008095	-1.409086818
-0.08487567065	-1.403266865
-0.087198125	-1.397418144
-0.08952034403	-1.391540546
-0.09184232158	-1.385633956
-0.09648552717	-1.379698263
-0.09880674285	-1.373733358
-0.1011276923	-1.36773913
-0.1057687669	-1.361715473
-0.1080888799	-1.35566228
-0.1104087016	-1.349579442
-0.1150474471	-1.343466855
-0.1173663583	-1.337324418
-0.1196849536	-1.331152024
-0.1243211721	-1.324949574
-0.1266387829	-1.318716969
-0.1312729767	-1.312454112
-0.1335895474	-1.306160902
-0.1359057592	-1.299837245
-0.1405370816	-1.293483047
-0.1428521798	-1.287098214
-0.1474812201	-1.280682659
-0.1497951498	-1.274236288
-0.154421798	-1.267759015
-0.1567345046	-1.261250756
-0.159046791	-1.254711425
-0.1636700798	-1.248140939
-0.1659810703	-1.241539221
-0.1706017121	-1.234906189
-0.1729113517	-1.228241769
-0.1775292383	-1.221545885
-0.1798374732	-1.214818468
-0.1844524961	-1.208059443
-0.1890655501	-1.201268746
-0.1913713237	-1.194446312
-0.1959813345	-1.187592074
-0.1982855597	-1.180705975
-0.2028924205	-1.173787955
-0.2051950442	-1.166837958
-0.2097986476	-1.159855933
-0.2144000213	-1.152841828
-0.216699857	-1.145795594
-0.2212977967	-1.138717184
-0.2258933893	-1.131606564
-0.2281902906	-1.124463685
-0.2327822739	-1.117288517
-0.2373717934	-1.110081022
-0.2396656146	-1.102841172
-0.2442513506	-1.09556894
-0.2488345076	-1.088264301
-0.2534150389	-1.080927234
-0.2557043057	-1.07355772
-0.2602808131	-1.06615575
-0.264854581	-1.058721306
-0.2694255641	-1.051254385
-0.2739937169	-1.043754983
-0.2762767177	-1.036223099
-0.2808405411	-1.028658738
-0.2854014227	-1.021061904
-0.2899593172	-1.013432611
-0.2945141806	-1.005770872
-0.2990659684	-0.9980767097
-0.3036146372	-0.9903501424
-0.3081601433	-0.9825911994
-0.3127024418	-0.9747999113
-0.3172414908	-0.9669763144
-0.3217772465	-0.9591204461
-0.3263096653	-0.9512323522
-0.330838705	-0.9433120797
-0.3353643234	-0.9353596832
-0.3398864771	-0.9273752171
-0.3444051245	-0.9193587446
-0.3489202238	-0.9113103311
-0.3534317326	-0.9032300478
-0.3579396092	-0.8951179724
-0.3646945249	-0.8869741822
-0.3691931418	-0.8787987658
-0.3736879832	-0.8705918104
-0.378179008	-0.8623534133
-0.3849083018	-0.8540836727
-0.3893896109	-0.8457826954
-0.393866962	-0.8374505906
-0.3983403182	-0.8290874742
-0.405042773	-0.8206934677
-0.4095059665	-0.8122686956
-0.4161929962	-0.8038132897
-0.420645786	-0.7953273855
-0.4250943468	-0.7868111279
-0.4317591764	-0.7782646605
-0.4361969997	-0.7696881376
-0.4428455477	-0.7610817191
-0.4494841601	-0.7524455664
-0.4539043206	-0.7437798499
-0.4605260982	-0.7350847435
-0.464934923	-0.72636043
-0.4715395295	-0.717607093
-0.4781336734	-0.7088249272
-0.4847172356	-0.7000141278
-0.4891003414	-0.6911748997
-0.4956660106	-0.6823074511
-0.5022207895	-0.6734119982
-0.5087645656	-0.664488761
-0.5152972259	-0.6555379671
-0.5218186612	-0.6465598462
-0.5283287607	-0.6375546386
-0.534827417	-0.6285225877
-0.5413145235	-0.6194639438
-0.547789974	-0.6103789618
-0.554253665	-0.6012679033
-0.5607054944	-0.5921310368
-0.5692893062	-0.5829686343
-0.5757130658	-0.5737809752
-0.5821246307	-0.5645683442
-0.5906542479	-0.555331032
-0.5970369861	-0.5460693348
-0.605527824	-0.536783555
-0.6118812256	-0.527473999
-0.620332618	-0.5181409831
-0.6266561916	-0.5087848243
-0.6350674958	-0.4994058482
-0.643455611	-0.4900043852
-0.6518203399	-0.480580771
-0.6601614897	-0.4711353471
-0.6684788701	-0.4616684608
-0.6767722956	-0.4521804645
-0.6850415867	-0.4426717162
-0.6932865667	-0.433142578
-0.7015070634	-0.4235934202
-0.711747999	-0.4140246143
-0.7199128016	-0.40443654
-0.730083615	-0.3948295806
-0.7381919246	-0.3852041263
-0.7482916432	-0.3755605686
-0.7583514699	-0.365899308
-0.7683711355	-0.3562207467
-0.7783503764	-0.3465252929
-0.7882889456	-0.3368133594
-0.7981866043	-0.327085363
-0.8100094659	-0.3173417257
-0.819816323	-0.3075828729
-0.8315296053	-0.2978092349
-0.8431826254	-0.2880212461
-0.854775062	-0.2782193446
-0.8663066136	-0.2684039724
-0.8777769979	-0.2585755762
-0.891081455	-0.2487346044
-0.9043019115	-0.2388815114
-0.9174380204	-0.2290167533
-0.9304894597	-0.2191407906
-0.9434559479	-0.2092540863
-0.9581704444	-0.199357107
-0.9727733273	-0.1894503221
-0.987264322	-0.1795342037
-1.003432673	-0.1696092271
-1.019458893	-0.1596758697
-1.035342817	-0.1497346115
-1.052824622	-0.139785935
-1.071851558	-0.1298303248
-1.090665895	-0.1198682672
-1.109267901	-0.1099002511
-1.130978911	-0.09992676645
-1.152394857	-0.08994830557
-1.176740446	-0.07996536154
-1.200696922	-0.06997842913
-1.227380428	-0.05998800432
-1.25662083	-0.04999458412
-1.28971876	-0.03999866634
-1.326354986	-0.03000074962
-1.37176477	-0.02000133318
-1.712106877	-0.01000091663
-1.430230489	-0.01000091663
-1.570796327	0
1.570796327	0
1.430230489	0.01000091663
1.712106877	0.01000091663
1.37176477	0.02000133318
1.326354986	0.03000074962
1.28971876	0.03999866634
1.25662083	0.04999458412
1.227380428	0.05998800432
1.200696922	0.06997842913
1.176740446	0.07996536154
1.152394857	0.08994830557
1.130978911	0.09992676645
1.109267901	0.1099002511
1.090665895	0.1198682672
1.071851558	0.1298303248
1.052824622	0.139785935
1.035342817	0.1497346115
1.019458893	0.1596758697
1.003432673	0.1696092271
0.987264322	0.1795342037
0.9727733273	0.1894503221
0.9581704444	0.199357107
0.9434559479	0.2092540863
0.9304894597	0.2191407906
0.9174380204	0.2290167533
0.9043019115	0.2388815114
0.891081455	0.2487346044
0.8777769979	0.2585755762
0.8663066136	0.2684039724
0.854775062	0.2782193446
0.8431826254	0.2880212461
0.8315296053	0.2978092349
0.819816323	0.3075828729
0.8100094659	0.3173417257
0.7981866043	0.327085363
0.7882889456	0.3368133594
0.7783503764	0.3465252929
0.7683711355	0.3562207467
0.7583514699	0.365899308
0.7482916432	0.3755605686
0.7381919246	0.3852041263
0.730083615	0.3948295806
0.7199128016	0.40443654
0.711747999	0.4140246143
0.7015070634	0.4235934202
0.6932865667	0.433142578
0.6850415867	0.4426717162
0.6767722956	0.4521804645
0.6684788701	0.4616684608
0.6601614897	0.4711353471
0.6518203399	0.480580771
0.643455611	0.4900043852
0.6350674958	0.4994058482
0.6266561916	0.5087848243
0.620332618	0.5181409831
0.6118812256	0.527473999
0.605527824	0.536783555
0.5970369861	0.5460693348
0.5906542479	0.555331032
0.5821246307	0.5645683442
0.5757130658	0.5737809752
0.5692893062	0.5829686343
0.5607054944	0.5921310368
0.554253665	0.6012679033
0.547789974	0.6103789618
0.5413145235	0.6194639438
0.534827417	0.6285225877
0.5283287607	0.6375546386
0.5218186612	0.6465598462
0.5152972259	0.6555379671
0.5087645656	0.664488761
0.5022207895	0.6734119982
0.4956660106	0.6823074511
0.4891003414	0.6911748997
0.4847172356	0.7000141278
0.4781336734	0.7088249272
0.4715395295	0.717607093
0.464934923	0.72636043
0.4605260982	0.7350847435
0.4539043206	0.7437798499
0.4494841601	0.7524455664
0.4428455477	0.7610817191
0.4361969997	0.7696881376
0.4317591764	0.7782646605
0.4250943468	0.7868111279
0.420645786	0.7953273855
0.4161929962	0.8038132897
0.4095059665	0.8122686956
0.405042773	0.8206934677
0.3983403182	0.8290874742
0.393866962	0.8374505906
0.3893896109	0.8457826954
0.3849083018	0.8540836727
0.378179008	0.8623534133
0.3736879832	0.8705918104
0.3691931418	0.8787987658
0.3646945249	0.8869741822
0.3579396092	0.8951179724
0.3534317326	0.9032300478
0.3489202238	0.9113103311
0.3444051245	0.9193587446
0.3398864771	0.9273752171
0.3353643234	0.9353596832
0.330838705	0.9433120797
0.3263096653	0.9512323522
0.3217772465	0.9591204461
0.3172414908	0.9669763144
0.3127024418	0.9747999113
0.3081601433	0.9825911994
0.3036146372	0.9903501424
0.2990659684	0.9980767097
0.2945141806	1.005770872
0.2899593172	1.013432611
0.2854014227	1.021061904
0.2808405411	1.028658738
0.2762767177	1.036223099
0.2739937169	1.043754983
0.2694255641	1.051254385
0.264854581	1.058721306
0.2602808131	1.06615575
0.2557043057	1.07355772
0.2534150389	1.080927234
0.2488345076	1.088264301
0.2442513506	1.09556894
0.2396656146	1.102841172
0.2373717934	1.110081022
0.2327822739	1.117288517
0.2281902906	1.124463685
0.2258933893	1.131606564
0.2212977967	1.138717184
0.216699857	1.145795594
0.2144000213	1.152841828
0.2097986476	1.159855933
0.2051950442	1.166837958
0.2028924205	1.173787955
0.1982855597	1.180705975
0.1959813345	1.187592074
0.1913713237	1.194446312
0.1890655501	1.201268746
0.1844524961	1.208059443
0.1798374732	1.214818468
0.1775292383	1.221545885
0.1729113517	1.228241769
0.1706017121	1.234906189
0.1659810703	1.241539221
0.1636700798	1.248140939
0.159046791	1.254711425
0.1567345046	1.261250756
0.154421798	1.267759015
0.1497951498	1.274236288
0.1474812201	1.280682659
0.1428521798	1.287098214
0.1405370816	1.293483047
0.1359057592	1.299837245
0.1335895474	1.306160902
0.1312729767	1.312454112
0.1266387829	1.318716969
0.1243211721	1.324949574
0.1196849536	1.331152024
0.1173663583	1.337324418
0.1150474471	1.343466855
0.1104087016	1.349579442
0.1080888799	1.35566228
0.1057687669	1.361715473
0.1011276923	1.36773913
0.09880674285	1.373733358
0.09648552717	1.379698263
0.09184232158	1.385633956
0.08952034403	1.391540546
0.087198125	1.397418144
0.08487567065	1.403266865
0.08023008095	1.409086818
0.0779069582	1.41487812
0.07558362495	1.420640884
0.07326008775	1.426375225
0.06861242581	1.432081263
0.0662883137	1.43775911
0.06396402249	1.443408886
0.06163955832	1.449030707
0.05931492772	1.454624697
0.05466519163	1.460190968
0.05234009884	1.465729647
0.05001486442	1.471240849
0.04768949481	1.476724697
0.04536399627	1.482181313
0.04071263735	1.487610817
0.03838678954	1.493013333
0.03606083786	1.498388981
0.03373478866	1.503737886
0.03140864817	1.509060172
0.02908242274	1.514355958
0.02675611852	1.519625372
0.02210329929	1.524868538
0.01977679679	1.530085577
0.01745024078	1.535276615
0.01512363753	1.540441778
0.01279699334	1.545581186
0.0104703145	1.550694968
0.00814360735	1.555783248
0.005816878129	1.560846151
0.003490133178	1.5658838
-1.744954342	-1.570407923
-1.744954342	-0.01464964036
-1.744954342	1.570407923
-1.7400155	-1.570407923
-1.7400155	-0.01464964036
-1.7400155	1.570407923
-1.735047576	-1.570407923
-1.735047576	-0.0126964115
-1.735047576	1.570407923
-1.730050374	-1.570407923
-1.730050374	-0.0126964115
-1.730050374	1.570407923
-1.725023697	-1.570407923
-1.725023697	-0.0126964115
-1.725023697	1.570407923
-1.719967343	-1.570407923
-1.719967343	-0.01074315841
-1.719967343	1.570407923
-1.714881122	-1.570407923
-1.714881122	-0.01074315841
-1.714881122	1.570407923
-1.709764826	-1.570407923
-1.709764826	-0.008789884831
-1.709764826	1.570407923
-1.704618262	-1.570407923
-1.704618262	-0.008789884831
-1.704618262	1.570407923
-1.699441226	-1.570407923
-1.699441226	-0.008789884831
-1.699441226	1.570407923
-1.694233516	-1.570407923
-1.694233516	-0.006836594482
-1.694233516	1.570407923
-1.688994933	-1.570407923
-1.688994933	-0.006836594482
-1.688994933	1.570407923
-1.683725273	-1.570407923
-1.683725273	-0.006836594482
-1.683725273	1.570407923
-1.678424332	-1.570407923
-1.678424332	-0.004883291084
-1.678424332	1.570407923
-1.673091904	-1.570407923
-1.673091904	-0.004883291084
-1.673091904	1.570407923
-1.667727787	-1.570407923
-1.667727787	-0.004883291084
-1.667727787	1.570407923
-1.662331771	-1.570407923
-1.662331771	-0.004883291084
-1.662331771	1.570407923
-1.656903657	-1.570407923
-1.656903657	-0.00292997838
-1.656903657	1.570407923
-1.651443233	-1.570407923
-1.651443233	-0.00292997838
-1.651443233	1.570407923
-1.645950294	-1.570407923
-1.645950294	-0.00292997838
-1.645950294	1.570407923
-1.640424628	-1.570407923
-1.640424628	-0.00292997838
-1.640424628	1.570407923
-1.634866035	-1.570407923
-1.634866035	-0.00292997838
-1.634866035	1.570407923
-1.629274302	-1.570407923
-1.629274302	-0.0009766600804
-1.629274302	1.570407923
-1.623649218	-1.570407923
-1.623649218	-0.0009766600804
-1.623649218	1.570407923
-1.617990574	-1.570407923
-1.617990574	-0.0009766600804
-1.617990574	1.570407923
-1.612298164	-1.570407923
-1.612298164	-0.0009766600804
-1.612298164	1.570407923
-1.606571772	-1.570407923
-1.606571772	-0.0009766600804
-1.606571772	1.570407923
-1.600811194	-1.570407923
-1.600811194	-0.0009766600804
-1.600811194	1.570407923
-1.595016218	-1.570407923
-1.595016218	-0.0009766600804
-1.595016218	1.570407923
-1.589186629	-1.570407923
-1.589186629	-0.0009766600804
-1.589186629	1.570407923
-1.583322218	-1.570407923
-1.583322218	-0.0009766600804
-1.583322218	1.570407923
-1.577422773	-1.570407923
-1.577422773	-0.0009766600804
-1.577422773	1.570407923
-1.571488087	-1.570407923
-1.571488087	-0.0009766600804
-1.571488087	1.570407923
-1.565517945	-1.570407923
-1.565517945	-0.0009766600804
-1.565517945	1.570407923
-1.559512135	-1.570407923
-1.559512135	-0.0009766600804
-1.559512135	1.570407923
-1.55347045	-1.570407923
-1.55347045	-0.0009766600804
-1.55347045	1.570407923
-1.547392673	-1.570407923
-1.547392673	-0.0009766600804
-1.547392673	1.570407923
-1.541278597	-1.570407923
-1.541278597	-0.0009766600804
-1.541278597	1.570407923
-1.535128009	-1.570407923
-1.535128009	-0.0009766600804
-1.535128009	1.570407923
-1.528940699	-1.570407923
-1.528940699	-0.0009766600804
-1.528940699	1.570407923
-1.522716458	-1.570407923
-1.522716458	-0.0009766600804
-1.522716458	1.570407923
-1.516455075	-1.570407923
-1.516455075	-0.0009766600804
-1.516455075	1.570407923
-1.510156339	-1.570407923
-1.510156339	-0.0009766600804
-1.510156339	1.570407923
-1.503820045	-1.570407923
-1.503820045	-0.00292997838
-1.503820045	1.570407923
-1.497445978	-1.570407923
-1.497445978	-0.00292997838
-1.497445978	1.570407923
-1.491033935	-1.570407923
-1.491033935	-0.00292997838
-1.491033935	1.570407923
-1.484583706	-1.570407923
-1.484583706	-0.00292997838
-1.484583706	1.570407923
-1.478095087	-1.570407923
-1.478095087	-0.004883291084
-1.478095087	1.570407923
-1.47156787	-1.570407923
-1.47156787	-0.004883291084
-1.47156787	1.570407923
-1.46500185	-1.570407923
-1.46500185	-0.004883291084
-1.46500185	1.570407923
-1.458396822	-1.570407923
-1.458396822	-0.006836594482
-1.458396822	1.570407923
-1.451752585	-1.570407923
-1.451752585	-0.006836594482
-1.451752585	1.570407923
-1.445068934	-1.570407923
-1.445068934	-0.008789884831
-1.445068934	1.570407923
-1.43834567	-1.570407923
-1.43834567	-0.008789884831
-1.43834567	1.570407923
-1.431582592	-1.570407923
-1.431582592	-0.008789884831
-1.431582592	1.570407923
-1.424779501	-1.570407923
-1.424779501	-0.01074315841
-1.424779501	1.570407923
-1.417936203	-1.570407923
-1.417936203	-0.0126964115
-1.417936203	1.570407923
-1.411052499	-1.570407923
-1.411052499	-0.0126964115
-1.411052499	1.570407923
-1.404128193	-1.570407923
-1.404128193	-0.01464964036
-1.404128193	1.570407923
-1.397163096	-1.570407923
-1.397163096	-0.01464964036
-1.397163096	1.570407923
-1.390157015	-1.570407923
-1.390157015	-0.01660284129
-1.390157015	1.570407923
-1.383109761	-1.570407923
-1.383109761	-0.01855601053
-1.383109761	1.570407923
-1.376021147	-1.570407923
-1.376021147	-0.01855601053
-1.376021147	1.570407923
-1.368890987	-1.570407923
-1.368890987	-0.0205091444
-1.368890987	1.570407923
-1.361719096	-1.570407923
-1.361719096	-0.02246223914
-1.361719096	1.570407923
-1.354505297	-1.570407923
-1.354505297	-0.02441529101
-1.354505297	1.570407923
-1.347249406	-1.570407923
-1.347249406	-0.02441529101
-1.347249406	1.570407923
-1.33995125	-1.570407923
-1.33995125	-0.02636829636
-1.33995125	1.570407923
-1.33261065	-1.570407923
-1.33261065	-0.0283212514
-1.33261065	1.570407923
-1.325227439	-1.570407923
-1.325227439	-0.03027415242
-1.325227439	1.570407923
-1.317801447	-1.570407923
-1.317801447	-0.03222699573
-1.317801447	1.570407923
-1.310332506	-1.570407923
-1.310332506	-0.03417977757
-1.310332506	1.570407923
-1.302820454	-1.570407923
-1.302820454	-0.03613249424
-1.302820454	1.570407923
-1.295265126	-1.570407923
-1.295265126	-0.038085142
-1.295265126	1.570407923
-1.287666371	-1.570407923
-1.287666371	-0.04003771717
-1.287666371	1.570407923
-1.280024033	-1.570407923
-1.280024033	-0.04199021599
-1.280024033	1.570407923
-1.272337958	-1.570407923
-1.272337958	-0.04589496983
-1.272337958	1.570407923
-1.264608001	-1.570407923
-1.264608001	-0.04784721738
-1.264608001	1.570407923
-1.256834018	-1.570407923
-1.256834018	-0.04979937375
-1.256834018	1.570407923
-1.249015868	-1.570407923
-1.249015868	-0.05175143517
-1.249015868	1.570407923
-1.241153414	-1.570407923
-1.241153414	-0.05565525855
-1.241153414	1.570407923
-1.233246525	-1.570407923
-1.233246525	-0.05760701294
-1.233246525	1.570407923
-1.225295071	-1.570407923
-1.225295071	-0.06151018894
-1.225295071	1.570407923
-1.217298926	-1.570407923
-1.217298926	-0.06346160302
-1.217298926	1.570407923
-1.209257975	-1.570407923
-1.209257975	-0.06736406496
-1.209257975	1.570407923
-1.201172099	-1.570407923
-1.201172099	-0.06931510532
-1.201172099	1.570407923
-1.193041189	-1.570407923
-1.193041189	-0.07321678652
-1.193041189	1.570407923
-1.184865135	-1.570407923
-1.184865135	-0.07711791029
-1.184865135	1.570407923
-1.176643841	-1.570407923
-1.176643841	-0.07906825379
-1.176643841	1.570407923
-1.168377205	-1.570407923
-1.168377205	-0.08296848598
-1.168377205	1.570407923
-1.16006514	-1.570407923
-1.16006514	-0.08686808681
-1.16006514	1.570407923
-1.151707558	-1.570407923
-1.151707558	-0.0907670268
-1.151707558	1.570407923
-1.143304377	-1.570407923
-1.143304377	-0.09466527663
-1.143304377	1.570407923
-1.134855525	-1.570407923
-1.134855525	-0.09856280665
-1.134855525	1.570407923
-1.126360931	-1.570407923
-1.126360931	-0.1024595875
-1.126360931	1.570407923
-1.117820532	-1.570407923
-1.117820532	-0.1063555901
-1.117820532	1.570407923
-1.10923427	-1.570407923
-1.10923427	-0.1102507849
-1.10923427	1.570407923
-1.100602094	-1.570407923
-1.100602094	-0.1141451426
-1.100602094	1.570407923
-1.091923959	-1.570407923
-1.091923959	-0.1199850457
-1.091923959	1.570407923
-1.083199825	-1.570407923
-1.083199825	-0.1238771829
-1.083199825	1.570407923
-1.074429662	-1.570407923
-1.074429662	-0.1277683809
-1.074429662	1.570407923
-1.065613445	-1.570407923
-1.065613445	-0.1336033529
-1.065613445	1.570407923
-1.056751154	-1.570407923
-1.056751154	-0.1374920754
-1.056751154	1.570407923
-1.047842778	-1.570407923
-1.047842778	-0.1433231983
-1.047842778	1.570407923
-1.038888313	-1.570407923
-1.038888313	-0.1472092641
-1.038888313	1.570407923
-1.02988776	-1.570407923
-1.02988776	-0.1530362667
-1.02988776	1.570407923
-1.020841133	-1.570407923
-1.020841133	-0.158860667
-1.020841133	1.570407923
-1.01174845	-1.570407923
-1.01174845	-0.1646823685
-1.01174845	1.570407923
-1.002609736	-1.570407923
-1.002609736	-0.1705012744
-1.002609736	1.570407923
-0.9934250237	-1.570407923
-0.9934250237	-0.1763172879
-0.9934250237	1.570407923
-0.9841943591	-1.570407923
-0.9841943591	-0.1821303133
-0.9841943591	1.570407923
-0.9749177884	-1.570407923
-0.9749177884	-0.1879402545
-0.9749177884	1.570407923
-0.965595373	-1.570407923
-0.965595373	-0.1937470161
-0.965595373	1.570407923
-0.9562271805	-1.570407923
-0.9562271805	-0.2014842543
-0.9562271805	1.570407923
-0.9468132866	-1.570407923
-0.9468132866	-0.2072832273
-0.9468132866	1.570407923
-0.937353775	-1.570407923
-0.937353775	-0.2130787046
-0.937353775	1.570407923
-0.9278487416	-1.570407923
-0.9278487416	-0.2208004071
-0.9278487416	1.570407923
-0.9182982878	-1.570407923
-0.9182982878	-0.2285155063
-0.9182982878	1.570407923
-0.9087025263	-1.570407923
-0.9087025263	-0.2342973636
-0.9087025263	1.570407923
-0.899061579	-1.570407923
-0.899061579	-0.2420003752
-0.899061579	1.570407923
-0.8893755779	-1.570407923
-0.8893755779	-0.2496961786
-0.8893755779	1.570407923
-0.8796446637	-1.570407923
-0.8796446637	-0.2573845562
-0.8796446637	1.570407923
-0.8698689866	-1.570407923
-0.8698689866	-0.2650652926
-0.8698689866	1.570407923
-0.8600487076	-1.570407923
-0.8600487076	-0.274655139
-0.8600487076	1.570407923
-0.8501839979	-1.570407923
-0.8501839979	-0.2823178977
-0.8501839979	1.570407923
-0.8402750372	-1.570407923
-0.8402750372	-0.2899723214
-0.8402750372	1.570407923
-0.8303220191	-1.570407923
-0.8303220191	-0.2995283098
-0.8303220191	1.570407923
-0.8203251425	-1.570407923
-0.8203251425	-0.3071632133
-0.8203251425	1.570407923
-0.8102846225	-1.570407923
-0.8102846225	-0.3166941442
-0.8102846225	1.570407923
-0.8002006804	-1.570407923
-0.8002006804	-0.3262105921
-0.8002006804	1.570407923
-0.7900735501	-1.570407923
-0.7900735501	-0.3357121592
-0.7900735501	1.570407923
-0.7799034766	-1.570407923
-0.7799034766	-0.3451984532
-0.7799034766	1.570407923
-0.7696907154	-1.570407923
-0.7696907154	-0.354669085
-0.7696907154	1.570407923
-0.7594355331	-1.570407923
-0.7594355331	-0.3641236699
-0.7594355331	1.570407923
-0.7491382068	-1.570407923
-0.7491382068	-0.3754474535
-0.7491382068	1.570407923
-0.7387990266	-1.570407923
-0.7387990266	-0.3848654003
-0.7387990266	1.570407923
-0.7284182917	-1.570407923
-0.7284182917	-0.3961441333
-0.7284182917	1.570407923
-0.7179963155	-1.570407923
-0.7179963155	-0.4073973932
-0.7179963155	1.570407923
-0.7075334194	-1.570407923
-0.7075334194	-0.4186245553
-0.7075334194	1.570407923
-0.697029938	-1.570407923
-0.697029938	-0.4298250063
-0.697029938	1.570407923
-0.6864862175	-1.570407923
-0.6864862175	-0.44099814
-0.6864862175	1.570407923
-0.6759026168	-1.570407923
-0.6759026168	-0.452143362
-0.6759026168	1.570407923
-0.6652795042	-1.570407923
-0.6652795042	-0.465110064
-0.6652795042	1.570407923
-0.654617261	-1.570407923
-0.654617261	-0.4761928173
-0.654617261	1.570407923
-0.6439162802	-1.570407923
-0.6439162802	-0.4890850811
-0.6439162802	1.570407923
-0.633176966	-1.570407923
-0.633176966	-0.5019360035
-0.633176966	1.570407923
-0.622399735	-1.570407923
-0.622399735	-0.5147447263
-0.622399735	1.570407923
-0.6115850153	-1.570407923
-0.6115850153	-0.5275104112
-0.6115850153	1.570407923
-0.6007332464	-1.570407923
-0.6007332464	-0.5420460189
-0.6007332464	1.570407923
-0.5898448791	-1.570407923
-0.5898448791	-0.5547167508
-0.5898448791	1.570407923
-0.5789203779	-1.570407923
-0.5789203779	-0.5691417772
-0.5789203779	1.570407923
-0.5679602173	-1.570407923
-0.5679602173	-0.5835061942
-0.5679602173	1.570407923
-0.5569648839	-1.570407923
-0.5569648839	-0.597808911
-0.5569648839	1.570407923
-0.5459348761	-1.570407923
-0.5459348761	-0.6138244022
-0.5459348761	1.570407923
-0.5348707024	-1.570407923
-0.5348707024	-0.6279925398
-0.5348707024	1.570407923
-0.5237728857	-1.570407923
-0.5237728857	-0.643854087
-0.5237728857	1.570407923
-0.5126419585	-1.570407923
-0.5126419585	-0.6596321654
-0.5126419585	1.570407923
-0.5014784646	-1.570407923
-0.5014784646	-0.6753254836
-0.5014784646	1.570407923
-0.4902829602	-1.570407923
-0.4902829602	-0.6909328062
-0.4902829602	1.570407923
-0.479056011	-1.570407923
-0.479056011	-0.7064529524
-0.479056011	1.570407923
-0.4677981955	-1.570407923
-0.4677981955	-0.7235939495
-0.4677981955	1.570407923
-0.456510103	-1.570407923
-0.456510103	-0.7406244713
-0.456510103	1.570407923
-0.4451923317	-1.570407923
-0.4451923317	-0.7575431357
-0.4451923317	1.570407923
-0.4338454934	-1.570407923
-0.4338454934	-0.7743486423
-0.4338454934	1.570407923
-0.422470209	-1.570407923
-0.422470209	-0.7927025549
-0.422470209	1.570407923
-0.4110671095	-1.570407923
-0.4110671095	-0.8109165672
-0.4110671095	1.570407923
-0.3996368378	-1.570407923
-0.3996368378	-0.8289892871
-0.3996368378	1.570407923
-0.3881800451	-1.570407923
-0.3881800451	-0.846919435
-0.3881800451	1.570407923
-0.3766973943	-1.570407923
-0.3766973943	-0.866315624
-0.3766973943	1.570407923
-0.3651895561	-1.570407923
-0.3651895561	-0.8855393879
-0.3651895561	1.570407923
-0.3536572126	-1.570407923
-0.3536572126	-0.9045895086
-0.3536572126	1.570407923
-0.3421010553	-1.570407923
-0.3421010553	-0.92346492
-0.3421010553	1.570407923
-0.3305217832	-1.570407923
-0.3305217832	-0.9437150575
-0.3305217832	1.570407923
-0.3189201062	-1.570407923
-0.3189201062	-0.9637580835
-0.3189201062	1.570407923
-0.307296742	-1.570407923
-0.307296742	-0.9835931927
-0.307296742	1.570407923
-0.2956524173	-1.570407923
-0.2956524173	-1.003219765
-0.2956524173	1.570407923
-0.2839878664	-1.570407923
-0.2839878664	-1.024122346
-0.2839878664	1.570407923
-0.2723038326	-1.570407923
-0.2723038326	-1.04478221
-0.2723038326	1.570407923
-0.2606010663	-1.570407923
-0.2606010663	-1.066648294
-0.2606010663	1.570407923
-0.2488803258	-1.570407923
-0.2488803258	-1.088235705
-0.2488803258	1.570407923
-0.2371423763	-1.570407923
-0.2371423763	-1.109544802
-0.2371423763	1.570407923
-0.22538799	-1.570407923
-0.22538799	-1.13057619
-0.22538799	1.570407923
-0.2136179471	-1.570407923
-0.2136179471	-1.152704515
-0.2136179471	1.570407923
-0.2018330316	-1.570407923
-0.2018330316	-1.174519099
-0.2018330316	1.570407923
-0.1900340368	-1.570407923
-0.1900340368	-1.197355062
-0.1900340368	1.570407923
-0.1782217587	-1.570407923
-0.1782217587	-1.219840743
-0.1782217587	1.570407923
-0.1663970011	-1.570407923
-0.1663970011	-1.241978587
-0.1663970011	1.570407923
-0.154560572	-1.570407923
-0.154560572	-1.265042541
-0.154560572	1.570407923
-0.1427132845	-1.570407923
-0.1427132845	-1.287723087
-0.1427132845	1.570407923
-0.1308559561	-1.570407923
-0.1308559561	-1.311251905
-0.1308559561	1.570407923
-0.1189894085	-1.570407923
-0.1189894085	-1.334362521
-0.1189894085	1.570407923
-0.1071144674	-1.570407923
-0.1071144674	-1.358243236
-0.1071144674	1.570407923
-0.09523196208	-1.570407923
-0.09523196208	-1.381672335
-0.09523196208	1.570407923
-0.08334272484	-1.570407923
-0.08334272484	-1.404656259
-0.08334272484	1.570407923
-0.07144759095	-1.570407923
-0.07144759095	-1.428317558
-0.07144759095	1.570407923
-0.05954739806	-1.570407923
-0.05954739806	-1.451503355
-0.05954739806	1.570407923
-0.04764298608	-1.570407923
-0.04764298608	-1.475292108
-0.04764298608	1.570407923
-0.03573519666	-1.570407923
-0.03573519666	-1.499624107
-0.03573519666	1.570407923
-0.02382487297	-1.570407923
-0.02382487297	-1.523417004
-0.02382487297	1.570407923
-0.01191285911	-1.570407923
-0.01191285911	-1.54668201
-0.01191285911	1.570407923
0	-1.570796327
0	1.570796327
0.01191285911	-1.570407923
0.01191285911	1.54668201
0.01191285911	1.570407923
0.02382487297	-1.570407923
0.02382487297	1.523417004
0.02382487297	1.570407923
0.03573519666	-1.570407923
0.03573519666	1.499624107
0.03573519666	1.570407923
0.04764298608	-1.570407923
0.04764298608	1.475292108
0.04764298608	1.570407923
0.05954739806	-1.570407923
0.05954739806	1.451503355
0.05954739806	1.570407923
0.07144759095	-1.570407923
0.07144759095	1.428317558
0.07144759095	1.570407923
0.08334272484	-1.570407923
0.08334272484	1.404656259
0.08334272484	1.570407923
0.09523196208	-1.570407923
0.09523196208	1.381672335
0.09523196208	1.570407923
0.1071144674	-1.570407923
0.1071144674	1.358243236
0.1071144674	1.570407923
0.1189894085	-1.570407923
0.1189894085	1.334362521
0.1189894085	1.570407923
0.1308559561	-1.570407923
0.1308559561	1.311251905
0.1308559561	1.570407923
0.1427132845	-1.570407923
0.1427132845	1.287723087
0.1427132845	1.570407923
0.154560572	-1.570407923
0.154560572	1.265042541
0.154560572	1.570407923
0.1663970011	-1.570407923
0.1663970011	1.241978587
0.1663970011	1.570407923
0.1782217587	-1.570407923
0.1782217587	1.219840743
0.1782217587	1.570407923
0.1900340368	-1.570407923
0.1900340368	1.197355062
0.1900340368	1.570407923
0.2018330316	-1.570407923
0.2018330316	1.174519099
0.2018330316	1.570407923
0.2136179471	-1.570407923
0.2136179471	1.152704515
0.2136179471	1.570407923
0.22538799	-1.570407923
0.22538799	1.13057619
0.22538799	1.570407923
0.2371423763	-1.570407923
0.2371423763	1.109544802
0.2371423763	1.570407923
0.2488803258	-1.570407923
0.2488803258	1.088235705
0.2488803258	1.570407923
0.2606010663	-1.570407923
0.2606010663	1.066648294
0.2606010663	1.570407923
0.2723038326	-1.570407923
0.2723038326	1.04478221
0.2723038326	1.570407923
0.2839878664	-1.570407923
0.2839878664	1.024122346
0.2839878664	1.570407923
0.2956524173	-1.570407923
0.2956524173	1.003219765
0.2956524173	1.570407923
0.307296742	-1.570407923
0.307296742	0.9835931927
0.307296742	1.570407923
0.3189201062	-1.570407923
0.3189201062	0.9637580835
0.3189201062	1.570407923
0.3305217832	-1.570407923
0.3305217832	0.9437150575
0.3305217832	1.570407923
0.3421010553	-1.570407923
0.3421010553	0.92346492
0.3421010553	1.570407923
0.3536572126	-1.570407923
0.3536572126	0.9045895086
0.3536572126	1.570407923
0.3651895561	-1.570407923
0.3651895561	0.8855393879
0.3651895561	1.570407923
0.3766973943	-1.570407923
0.3766973943	0.866315624
0.3766973943	1.570407923
0.3881800451	-1.570407923
0.3881800451	0.846919435
0.3881800451	1.570407923
0.3996368378	-1.570407923
0.3996368378	0.8289892871
0.3996368378	1.570407923
0.4110671095	-1.570407923
0.4110671095	0.8109165672
0.4110671095	1.570407923
0.422470209	-1.570407923
0.422470209	0.7927025549
0.422470209	1.570407923
0.4338454934	-1.570407923
0.4338454934	0.7743486423
0.4338454934	1.570407923
0.4451923317	-1.570407923
0.4451923317	0.7575431357
0.4451923317	1.570407923
0.456510103	-1.570407923
0.456510103	0.7406244713
0.456510103	1.570407923
0.4677981955	-1.570407923
0.4677981955	0.7235939495
0.4677981955	1.570407923
0.479056011	-1.570407923
0.479056011	0.7064529524
0.479056011	1.570407923
0.4902829602	-1.570407923
0.4902829602	0.6909328062
0.4902829602	1.570407923
0.5014784646	-1.570407923
0.5014784646	0.6753254836
0.5014784646	1.570407923
0.5126419585	-1.570407923
0.5126419585	0.6596321654
0.5126419585	1.570407923
0.5237728857	-1.570407923
0.5237728857	0.643854087
0.5237728857	1.570407923
0.5348707024	-1.570407923
0.5348707024	0.6279925398
0.5348707024	1.570407923
0.5459348761	-1.570407923
0.5459348761	0.6138244022
0.5459348761	1.570407923
0.5569648839	-1.570407923
0.5569648839	0.597808911
0.5569648839	1.570407923
0.5679602173	-1.570407923
0.5679602173	0.5835061942
0.5679602173	1.570407923
0.5789203779	-1.570407923
0.5789203779	0.5691417772
0.5789203779	1.570407923
0.5898448791	-1.570407923
0.5898448791	0.5547167508
0.5898448791	1.570407923
0.6007332464	-1.570407923
0.6007332464	0.5420460189
0.6007332464	1.570407923
0.6115850153	-1.570407923
0.6115850153	0.5275104112
0.6115850153	1.570407923
0.622399735	-1.570407923
0.622399735	0.5147447263
0.622399735	1.570407923
0.633176966	-1.570407923
0.633176966	0.5019360035
0.633176966	1.570407923
0.6439162802	-1.570407923
0.6439162802	0.4890850811
0.6439162802	1.570407923
0.654617261	-1.570407923
0.654617261	0.4761928173
0.654617261	1.570407923
0.6652795042	-1.570407923
0.6652795042	0.465110064
0.6652795042	1.570407923
0.6759026168	-1.570407923
0.6759026168	0.452143362
0.6759026168	1.570407923
0.6864862175	-1.570407923
0.6864862175	0.44099814
0.6864862175	1.570407923
0.697029938	-1.570407923
0.697029938	0.4298250063
0.697029938	1.570407923
0.7075334194	-1.570407923
0.7075334194	0.4186245553
0.7075334194	1.570407923
0.7179963155	-1.570407923
0.7179963155	0.4073973932
0.7179963155	1.570407923
0.7284182917	-1.570407923
0.7284182917	0.3961441333
0.7284182917	1.570407923
0.7387990266	-1.570407923
0.7387990266	0.3848654003
0.7387990266	1.570407923
0.7491382068	-1.570407923
0.7491382068	0.3754474535
0.7491382068	1.570407923
0.7594355331	-1.570407923
0.7594355331	0.3641236699
0.7594355331	1.570407923
0.7696907154	-1.570407923
0.7696907154	0.354669085
0.7696907154	1.570407923
0.7799034766	-1.570407923
0.7799034766	0.3451984532
0.7799034766	1.570407923
0.7900735501	-1.570407923
0.7900735501	0.3357121592
0.7900735501	1.570407923
0.8002006804	-1.570407923
0.8002006804	0.3262105921
0.8002006804	1.570407923
0.8102846225	-1.570407923
0.8102846225	0.3166941442
0.8102846225	1.570407923
0.8203251425	-1.570407923
0.8203251425	0.3071632133
0.8203251425	1.570407923
0.8303220191	-1.570407923
0.8303220191	0.2995283098
0.8303220191	1.570407923
0.8402750372	-1.570407923
0.8402750372	0.2899723214
0.8402750372	1.570407923
0.8501839979	-1.570407923
0.8501839979	0.2823178977
0.8501839979	1.570407923
0.8600487076	-1.570407923
0.8600487076	0.274655139
0.8600487076	1.570407923
0.8698689866	-1.570407923
0.8698689866	0.2650652926
0.8698689866	1.570407923
0.8796446637	-1.570407923
0.8796446637	0.2573845562
0.8796446637	1.570407923
0.8893755779	-1.570407923
0.8893755779	0.2496961786
0.8893755779	1.570407923
0.899061579	-1.570407923
0.899061579	0.2420003752
0.899061579	1.570407923
0.9087025263	-1.570407923
0.9087025263	0.2342973636
0.9087025263	1.570407923
0.9182982878	-1.570407923
0.9182982878	0.2285155063
0.9182982878	1.570407923
0.9278487416	-1.570407923
0.9278487416	0.2208004071
0.9278487416	1.570407923
0.937353775	-1.570407923
0.937353775	0.2130787046
0.937353775	1.570407923
0.9468132866	-1.570407923
0.9468132866	0.2072832273
0.9468132866	1.570407923
0.9562271805	-1.570407923
0.9562271805	0.2014842543
0.9562271805	1.570407923
0.965595373	-1.570407923
0.965595373	0.1937470161
0.965595373	1.570407923
0.9749177884	-1.570407923
0.9749177884	0.1879402545
0.9749177884	1.570407923
0.9841943591	-1.570407923
0.9841943591	0.1821303133
0.9841943591	1.570407923
0.9934250237	-1.570407923
0.9934250237	0.1763172879
0.9934250237	1.570407923
1.002609736	-1.570407923
1.002609736	0.1705012744
1.002609736	1.570407923
1.01174845	-1.570407923
1.01174845	0.1646823685
1.01174845	1.570407923
1.020841133	-1.570407923
1.020841133	0.158860667
1.020841133	1.570407923
1.02988776	-1.570407923
1.02988776	0.1530362667
1.02988776	1.570407923
1.038888313	-1.570407923
1.038888313	0.1472092641
1.038888313	1.570407923
1.047842778	-1.570407923
1.047842778	0.1433231983
1.047842778	1.570407923
1.056751154	-1.570407923
1.056751154	0.1374920754
1.056751154	1.570407923
1.065613445	-1.570407923
1.065613445	0.1336033529
1.065613445	1.570407923
1.074429662	-1.570407923
1.074429662	0.1277683809
1.074429662	1.570407923
1.083199825	-1.570407923
1.083199825	0.1238771829
1.083199825	1.570407923
1.091923959	-1.570407923
1.091923959	0.1199850457
1.091923959	1.570407923
1.100602094	-1.570407923
1.100602094	0.1141451426
1.100602094	1.570407923
1.10923427	-1.570407923
1.10923427	0.1102507849
1.10923427	1.570407923
1.117820532	-1.570407923
1.117820532	0.1063555901
1.117820532	1.570407923
1.126360931	-1.570407923
1.126360931	0.1024595875
1.126360931	1.570407923
1.134855525	-1.570407923
1.134855525	0.09856280665
1.134855525	1.570407923
1.143304377	-1.570407923
1.143304377	0.09466527663
1.143304377	1.570407923
1.151707558	-1.570407923
1.151707558	0.0907670268
1.151707558	1.570407923
1.16006514	-1.570407923
1.16006514	0.08686808681
1.16006514	1.570407923
1.168377205	-1.570407923
1.168377205	0.08296848598
1.168377205	1.570407923
1.176643841	-1.570407923
1.176643841	0.07906825379
1.176643841	1.570407923
1.184865135	-1.570407923
1.184865135	0.07711791029
1.184865135	1.570407923
1.193041189	-1.570407923
1.193041189	0.07321678652
1.193041189	1.570407923
1.201172099	-1.570407923
1.201172099	0.06931510532
1.201172099	1.570407923
1.209257975	-1.570407923
1.209257975	0.06736406496
1.209257975	1.570407923
1.217298926	-1.570407923
1.217298926	0.06346160302
1.217298926	1.570407923
1.225295071	-1.570407923
1.225295071	0.06151018894
1.225295071	1.570407923
1.233246525	-1.570407923
1.233246525	0.05760701294
1.233246525	1.570407923
1.241153414	-1.570407923
1.241153414	0.05565525855
1.241153414	1.570407923
1.249015868	-1.570407923
1.249015868	0.05175143517
1.249015868	1.570407923
1.256834018	-1.570407923
1.256834018	0.04979937375
1.256834018	1.570407923
1.264608001	-1.570407923
1.264608001	0.04784721738
1.264608001	1.570407923
1.272337958	-1.570407923
1.272337958	0.04589496983
1.272337958	1.570407923
1.280024033	-1.570407923
1.280024033	0.04199021599
1.280024033	1.570407923
1.287666371	-1.570407923
1.287666371	0.04003771717
1.287666371	1.570407923
1.295265126	-1.570407923
1.295265126	0.038085142
1.295265126	1.570407923
1.302820454	-1.570407923
1.302820454	0.03613249424
1.302820454	1.570407923
1.310332506	-1.570407923
1.310332506	0.03417977757
1.310332506	1.570407923
1.317801447	-1.570407923
1.317801447	0.03222699573
1.317801447	1.570407923
1.325227439	-1.570407923
1.325227439	0.03027415242
1.325227439	1.570407923
1.33261065	-1.570407923
1.33261065	0.0283212514
1.33261065	1.570407923
1.33995125	-1.570407923
1.33995125	0.02636829636
1.33995125	1.570407923
1.347249406	-1.570407923
1.347249406	0.02441529101
1.347249406	1.570407923
1.354505297	-1.570407923
1.354505297	0.02441529101
1.354505297	1.570407923
1.361719096	-1.570407923
1.361719096	0.02246223914
1.361719096	1.570407923
1.368890987	-1.570407923
1.368890987	0.0205091444
1.368890987	1.570407923
1.376021147	-1.570407923
1.376021147	0.01855601053
1.376021147	1.570407923
1.383109761	-1.570407923
1.383109761	0.01855601053
1.383109761	1.570407923
1.390157015	-1.570407923
1.390157015	0.01660284129
1.390157015	1.570407923
1.397163096	-1.570407923
1.397163096	0.01464964036
1.397163096	1.570407923
1.404128193	-1.570407923
1.404128193	0.01464964036
1.404128193	1.570407923
1.411052499	-1.570407923
1.411052499	0.0126964115
1.411052499	1.570407923
1.417936203	-1.570407923
1.417936203	0.0126964115
1.417936203	1.570407923
1.424779501	-1.570407923
1.424779501	0.01074315841
1.424779501	1.570407923
1.431582592	-1.570407923
1.431582592	0.008789884831
1.431582592	1.570407923
1.43834567	-1.570407923
1.43834567	0.008789884831
1.43834567	1.570407923
1.445068934	-1.570407923
1.445068934	0.008789884831
1.445068934	1.570407923
1.451752585	-1.570407923
1.451752585	0.006836594482
1.451752585	1.570407923
1.458396822	-1.570407923
1.458396822	0.006836594482
1.458396822	1.570407923
1.46500185	-1.570407923
1.46500185	0.004883291084
1.46500185	1.570407923
1.47156787	-1.570407923
1.47156787	0.004883291084
1.47156787	1.570407923
1.478095087	-1.570407923
1.478095087	0.004883291084
1.478095087	1.570407923
1.484583706	-1.570407923
1.484583706	0.00292997838
1.484583706	1.570407923
1.491033935	-1.570407923
1.491033935	0.00292997838
1.491033935	1.570407923
1.497445978	-1.570407923
1.497445978	0.00292997838
1.497445978	1.570407923
1.503820045	-1.570407923
1.503820045	0.00292997838
1.503820045	1.570407923
1.510156339	-1.570407923
1.510156339	0.0009766600804
1.510156339	1.570407923
1.516455075	-1.570407923
1.516455075	0.0009766600804
1.516455075	1.570407923
1.522716458	-1.570407923
1.522716458	0.0009766600804
1.522716458	1.570407923
1.528940699	-1.570407923
1.528940699	0.0009766600804
1.528940699	1.570407923
1.535128009	-1.570407923
1.535128009	0.0009766600804
1.535128009	1.570407923
1.541278597	-1.570407923
1.541278597	0.0009766600804
1.541278597	1.570407923
1.547392673	-1.570407923
1.547392673	0.0009766600804
1.547392673	1.570407923
1.55347045	-1.570407923
1.55347045	0.0009766600804
1.55347045	1.570407923
1.559512135	-1.570407923
1.559512135	0.0009766600804
1.559512135	1.570407923
1.565517945	-1.570407923
1.565517945	0.0009766600804
1.565517945	1.570407923
1.571488087	-1.570407923
1.571488087	0.0009766600804
1.571488087	1.570407923
1.577422773	-1.570407923
1.577422773	0.0009766600804
1.577422773	1.570407923
1.583322218	-1.570407923
1.583322218	0.0009766600804
1.583322218	1.570407923
1.589186629	-1.570407923
1.589186629	0.0009766600804
1.589186629	1.570407923
1.595016218	-1.570407923
1.595016218	0.0009766600804
1.595016218	1.570407923
1.600811194	-1.570407923
1.600811194	0.0009766600804
1.600811194	1.570407923
1.606571772	-1.570407923
1.606571772	0.0009766600804
1.606571772	1.570407923
1.612298164	-1.570407923
1.612298164	0.0009766600804
1.612298164	1.570407923
1.617990574	-1.570407923
1.617990574	0.0009766600804
1.617990574	1.570407923
1.623649218	-1.570407923
1.623649218	0.0009766600804
1.623649218	1.570407923
1.629274302	-1.570407923
1.629274302	0.0009766600804
1.629274302	1.570407923
1.634866035	-1.570407923
1.634866035	0.00292997838
1.634866035	1.570407923
1.640424628	-1.570407923
1.640424628	0.00292997838
1.640424628	1.570407923
1.645950294	-1.570407923
1.645950294	0.00292997838
1.645950294	1.570407923
1.651443233	-1.570407923
1.651443233	0.00292997838
1.651443233	1.570407923
1.656903657	-1.570407923
1.656903657	0.00292997838
1.656903657	1.570407923
1.662331771	-1.570407923
1.662331771	0.004883291084
1.662331771	1.570407923
1.667727787	-1.570407923
1.667727787	0.004883291084
1.667727787	1.570407923
1.673091904	-1.570407923
1.673091904	0.004883291084
1.673091904	1.570407923
1.678424332	-1.570407923
1.678424332	0.004883291084
1.678424332	1.570407923
1.683725273	-1.570407923
1.683725273	0.006836594482
1.683725273	1.570407923
1.688994933	-1.570407923
1.688994933	0.006836594482
1.688994933	1.570407923
1.694233516	-1.570407923
1.694233516	0.006836594482
1.694233516	1.570407923
1.699441226	-1.570407923
1.699441226	0.008789884831
1.699441226	1.570407923
1.704618262	-1.570407923
1.704618262	0.008789884831
1.704618262	1.570407923
1.709764826	-1.570407923
1.709764826	0.008789884831
1.709764826	1.570407923
1.714881122	-1.570407923
1.714881122	0.01074315841
1.714881122	1.570407923
1.719967343	-1.570407923
1.719967343	0.01074315841
1.719967343	1.570407923
1.725023697	-1.570407923
1.725023697	0.0126964115
1.725023697	1.570407923
1.730050374	-1.570407923
1.730050374	0.0126964115
1.730050374	1.570407923
1.735047576	-1.570407923
1.735047576	0.0126964115
1.735047576	1.570407923
1.7400155	-1.570407923
1.7400155	0.01464964036
1.7400155	1.570407923
-0.001163378775	-1.570896321
0.003490133178	-1.5658838
0.005816878129	-1.560846151
0.00814360735	-1.555783248
0.0104703145	-1.550694968
0.01279699334	-1.545581186
0.01512363753	-1.540441778
0.01745024078	-1.535276615
0.01977679679	-1.530085577
0.02210329929	-1.524868538
0.02675611852	-1.519625372
0.02908242274	-1.514355958
0.03140864817	-1.509060172
0.03373478866	-1.503737886
0.03606083786	-1.498388981
0.03838678954	-1.493013333
0.04071263735	-1.487610817
0.04536399627	-1.482181313
0.04768949481	-1.476724697
0.05001486442	-1.471240849
0.05234009884	-1.465729647
0.05466519163	-1.460190968
0.05931492772	-1.454624697
0.06163955832	-1.449030707
0.06396402249	-1.443408886
0.0662883137	-1.43775911
0.06861242581	-1.432081263
0.07326008775	-1.426375225
0.07558362495	-1.420640884
0.0779069582	-1.41487812
0.08023008095	-1.409086818
0.08487567065	-1.403266865
0.087198125	-1.397418144
0.08952034403	-1.391540546
0.09184232158	-1.385633956
0.09648552717	-1.379698263
0.09880674285	-1.373733358
0.1011276923	-1.36773913
0.1057687669	-1.361715473
0.1080888799	-1.35566228
0.1104087016	-1.349579442
0.1150474471	-1.343466855
0.1173663583	-1.337324418
0.1196849536	-1.331152024
0.1243211721	-1.324949574
0.1266387829	-1.318716969
0.1312729767	-1.312454112
0.1335895474	-1.306160902
0.1359057592	-1.299837245
0.1405370816	-1.293483047
0.1428521798	-1.287098214
0.1474812201	-1.280682659
0.1497951498	-1.274236288
0.154421798	-1.267759015
0.1567345046	-1.261250756
0.159046791	-1.254711425
0.1636700798	-1.248140939
0.1659810703	-1.241539221
0.1706017121	-1.234906189
0.1729113517	-1.228241769
0.1775292383	-1.221545885
0.1798374732	-1.214818468
0.1844524961	-1.208059443
0.1890655501	-1.201268746
0.1913713237	-1.194446312
0.1959813345	-1.187592074
0.1982855597	-1.180705975
0.2028924205	-1.173787955
0.2051950442	-1.166837958
0.2097986476	-1.159855933
0.2144000213	-1.152841828
0.216699857	-1.145795594
0.2212977967	-1.138717184
0.2258933893	-1.131606564
0.2281902906	-1.124463685
0.2327822739	-1.117288517
0.2373717934	-1.110081022
0.2396656146	-1.102841172
0.2442513506	-1.09556894
0.2488345076	-1.088264301
0.2534150389	-1.080927234
0.2557043057	-1.07355772
0.2602808131	-1.06615575
0.264854581	-1.058721306
0.2694255641	-1.051254385
0.2739937169	-1.043754983
0.2762767177	-1.036223099
0.2808405411	-1.028658738
0.2854014227	-1.021061904
0.2899593172	-1.013432611
0.2945141806	-1.005770872
0.2990659684	-0.9980767097
0.3036146372	-0.9903501424
0.3081601433	-0.9825911994
0.3127024418	-0.9747999113
0.3172414908	-0.9669763144
0.3217772465	-0.9591204461
0.3263096653	-0.9512323522
0.330838705	-0.9433120797
0.3353643234	-0.9353596832
0.3398864771	-0.9273752171
0.3444051245	-0.9193587446
0.3489202238	-0.9113103311
0.3534317326	-0.9032300478
0.3579396092	-0.8951179724
0.3646945249	-0.8869741822
0.3691931418	-0.8787987658
0.3736879832	-0.8705918104
0.378179008	-0.8623534133
0.3849083018	-0.8540836727
0.3893896109	-0.8457826954
0.393866962	-0.8374505906
0.3983403182	-0.8290874742
0.405042773	-0.8206934677
0.4095059665	-0.8122686956
0.4161929962	-0.8038132897
0.420645786	-0.7953273855
0.4250943468	-0.7868111279
0.4317591764	-0.7782646605
0.4361969997	-0.7696881376
0.4428455477	-0.7610817191
0.4494841601	-0.7524455664
0.4539043206	-0.7437798499
0.4605260982	-0.7350847435
0.464934923	-0.72636043
0.4715395295	-0.717607093
0.4781336734	-0.7088249272
0.4847172356	-0.7000141278
0.4891003414	-0.6911748997
0.4956660106	-0.6823074511
0.5022207895	-0.6734119982
0.5087645656	-0.664488761
0.5152972259	-0.6555379671
0.5218186612	-0.6465598462
0.5283287607	-0.6375546386
0.534827417	-0.6285225877
0.5413145235	-0.6194639438
0.547789974	-0.6103789618
0.554253665	-0.6012679033
0.5607054944	-0.5921310368
0.5692893062	-0.5829686343
0.5757130658	-0.5737809752
0.5821246307	-0.5645683442
0.5906542479	-0.555331032
0.5970369861	-0.5460693348
0.605527824	-0.536783555
0.6118812256	-0.527473999
0.620332618	-0.5181409831
0.6266561916	-0.5087848243
0.6350674958	-0.4994058482
0.643455611	-0.4900043852
0.6518203399	-0.480580771
0.6601614897	-0.4711353471
0.6684788701	-0.4616684608
0.6767722956	-0.4521804645
0.6850415867	-0.4426717162
0.6932865667	-0.433142578
0.7015070634	-0.4235934202
0.711747999	-0.4140246143
0.7199128016	-0.40443654
0.730083615	-0.3948295806
0.7381919246	-0.3852041263
0.7482916432	-0.3755605686
0.7583514699	-0.365899308
0.7683711355	-0.3562207467
0.7783503764	-0.3465252929
0.7882889456	-0.3368133594
0.7981866043	-0.327085363
0.8100094659	-0.3173417257
0.819816323	-0.3075828729
0.8315296053	-0.2978092349
0.8431826254	-0.2880212461
0.854775062	-0.2782193446
0.8663066136	-0.2684039724
0.8777769979	-0.2585755762
0.891081455	-0.2487346044
0.9043019115	-0.2388815114
0.9174380204	-0.2290167533
0.9304894597	-0.2191407906
0.9434559479	-0.2092540863
0.9581704444	-0.199357107
0.9727733273	-0.1894503221
0.987264322	-0.1795342037
1.003432673	-0.1696092271
1.019458893	-0.1596758697
1.035342817	-0.1497346115
1.052824622	-0.139785935
1.071851558	-0.1298303248
1.090665895	-0.1198682672
1.109267901	-0.1099002511
1.130978911	-0.09992676645
1.152394857	-0.08994830557
1.176740446	-0.07996536154
1.200696922	-0.06997842913
1.227380428	-0.05998800432
1.25662083	-0.04999458412
1.28971876	-0.03999866634
1.326354986	-0.03000074962
1.37176477	-0.02000133318
1.430230489	-0.01000091663
1.712106877	-0.01000091663
-1.570796327	0
1.570796327	0
-1.712106877	0.01000091663
-1.430230489	0.01000091663
-1.37176477	0.02000133318
-1.326354986	0.03000074962
-1.28971876	0.03999866634
-1.25662083	0.04999458412
-1.227380428	0.05998800432
-1.200696922	0.06997842913
-1.176740446	0.07996536154
-1.152394857	0.08994830557
-1.130978911	0.09992676645
-1.109267901	0.1099002511
-1.090665895	0.1198682672
-1.071851558	0.1298303248
-1.052824622	0.139785935
-1.035342817	0.1497346115
-1.019458893	0.1596758697
-1.003432673	0.1696092271
-0.987264322	0.1795342037
-0.9727733273	0.1894503221
-0.9581704444	0.199357107
-0.9434559479	0.2092540863
-0.9304894597	0.2191407906
-0.9174380204	0.2290167533
-0.9043019115	0.2388815114
-0.891081455	0.2487346044
-0.8777769979	0.2585755762
-0.8663066136	0.2684039724
-0.854775062	0.2782193446
-0.8431826254	0.2880212461
-0.8315296053	0.2978092349
-0.819816323	0.3075828729
-0.8100094659	0.3173417257
-0.7981866043	0.327085363
-0.7882889456	0.3368133594
-0.7783503764	0.3465252929
-0.7683711355	0.3562207467
-0.7583514699	0.365899308
-0.7482916432	0.3755605686
-0.7381919246	0.3852041263
-0.730083615	0.3948295806
-0.7199128016	0.40443654
-0.711747999	0.4140246143
-0.7015070634	0.4235934202
-0.6932865667	0.433142578
-0.6850415867	0.4426717162
-0.6767722956	0.4521804645
-0.6684788701	0.4616684608
-0.6601614897	0.4711353471
-0.6518203399	0.480580771
-0.643455611	0.4900043852
-0.6350674958	0.4994058482
-0.6266561916	0.5087848243
-0.620332618	0.5181409831
-0.6118812256	0.527473999
-0.605527824	0.536783555
-0.5970369861	0.5460693348
-0.5906542479	0.555331032
-0.5821246307	0.5645683442
-0.5757130658	0.5737809752
-0.5692893062	0.5829686343
-0.5607054944	0.5921310368
-0.554253665	0.6012679033
-0.547789974	0.6103789618
-0.5413145235	0.6194639438
-0.534827417	0.6285225877
-0.5283287607	0.6375546386
-0.5218186612	0.6465598462
-0.5152972259	0.6555379671
-0.5087645656	0.664488761
-0.5022207895	0.6734119982
-0.4956660106	0.6823074511
-0.4891003414	0.6911748997
-0.4847172356	0.7000141278
-0.4781336734	0.7088249272
-0.4715395295	0.717607093
-0.464934923	0.72636043
-0.4605260982	0.7350847435
-0.4539043206	0.7437798499
-0.4494841601	0.7524455664
-0.4428455477	0.7610817191
-0.4361969997	0.7696881376
-0.4317591764	0.7782646605
-0.4250943468	0.7868111279
-0.420645786	0.7953273855
-0.4161929962	0.8038132897
-0.4095059665	0.8122686956
-0.405042773	0.8206934677
-0.3983403182	0.8290874742
-0.393866962	0.8374505906
-0.3893896109	0.8457826954
-0.3849083018	0.8540836727
-0.378179008	0.8623534133
-0.3736879832	0.8705918104
-0.3691931418	0.8787987658
-0.3646945249	0.8869741822
-0.3579396092	0.8951179724
-0.3534317326	0.9032300478
-0.3489202238	0.9113103311
-0.3444051245	0.9193587446
-0.3398864771	0.9273752171
-0.3353643234	0.9353596832
-0.330838705	0.9433120797
-0.3263096653	0.9512323522
-0.3217772465	0.9591204461
-0.3172414908	0.9669763144
-0.3127024418	0.9747999113
-0.3081601433	0.9825911994
-0.3036146372	0.9903501424
-0.2990659684	0.9980767097
-0.2945141806	1.005770872
-0.2899593172	1.013432611
-0.2854014227	1.021061904
-0.2808405411	1.028658738
-0.2762767177	1.036223099
-0.2739937169	1.043754983
-0.2694255641	1.051254385
-0.264854581	1.058721306
-0.2602808131	1.06615575
-0.2557043057	1.07355772
-0.2534150389	1.080927234
-0.2488345076	1.088264301
-0.2442513506	1.09556894
-0.2396656146	1.102841172
-0.2373717934	1.110081022
-0.2327822739	1.117288517
-0.2281902906	1.124463685
-0.2258933893	1.131606564
-0.2212977967	1.138717184
-0.216699857	1.145795594
-0.2144000213	1.152841828
-0.2097986476	1.159855933
-0.2051950442	1.166837958
-0.2028924205	1.173787955
-0.1982855597	1.180705975
-0.1959813345	1.187592074
-0.1913713237	1.194446312
-0.1890655501	1.201268746
-0.1844524961	1.208059443
-0.1798374732	1.214818468
-0.1775292383	1.221545885
-0.1729113517	1.228241769
-0.1706017121	1.234906189
-0.1659810703	1.241539221
-0.1636700798	1.248140939
-0.159046791	1.254711425
-0.1567345046	1.261250756
-0.154421798	1.267759015
-0.1497951498	1.274236288
-0.1474812201	1.280682659
-0.1428521798	1.287098214
-0.1405370816	1.293483047
-0.1359057592	1.299837245
-0.1335895474	1.306160902
-0.1312729767	1.312454112
-0.1266387829	1.318716969
-0.1243211721	1.324949574
-0.1196849536	1.331152024
-0.1173663583	1.337324418
-0.1150474471	1.343466855
-0.1104087016	1.349579442
-0.1080888799	1.35566228
-0.1057687669	1.361715473
-0.1011276923	1.36773913
-0.09880674285	1.373733358
-0.09648552717	1.379698263
-0.09184232158	1.385633956
-0.08952034403	1.391540546
-0.087198125	1.397418144
-0.08487567065	1.403266865
-0.08023008095	1.409086818
-0.0779069582	1.41487812
-0.07558362495	1.420640884
-0.07326008775	1.426375225
-0.06861242581	1.432081263
-0.0662883137	1.43775911
-0.06396402249	1.443408886
-0.06163955832	1.449030707
-0.05931492772	1.454624697
-0.05466519163	1.460190968
-0.05234009884	1.465729647
-0.05001486442	1.471240849
-0.04768949481	1.476724697
-0.04536399627	1.482181313
-0.04071263735	1.487610817
-0.03838678954	1.493013333
-0.03606083786	1.498388981
-0.03373478866	1.503737886
-0.03140864817	1.509060172
-0.02908242274	1.514355958
-0.02675611852	1.519625372
-0.02210329929	1.524868538
-0.01977679679	1.530085577
-0.01745024078	1.535276615
-0.01512363753	1.540441778
-0.01279699334	1.545581186
-0.0104703145	1.550694968
-0.00814360735	1.555783248
-0.005816878129	1.560846151
-0.003490133178	1.5658838
-1.744954342	-1.570407923
-1.744954342	0.01464964036
-1.744954342	1.570407923
-1.7400155	-1.570407923
-1.7400155	0.01464964036
-1.7400155	1.570407923
-1.735047576	-1.570407923
-1.735047576	0.0126964115
-1.735047576	1.570407923
-1.730050374	-1.570407923
-1.730050374	0.0126964115
-1.730050374	1.570407923
-1.725023697	-1.570407923
-1.725023697	0.0126964115
-1.725023697	1.570407923
-1.719967343	-1.570407923
-1.719967343	0.01074315841
-1.719967343	1.570407923
-1.714881122	-1.570407923
-1.714881122	0.01074315841
-1.714881122	1.570407923
-1.709764826	-1.570407923
-1.709764826	0.008789884831
-1.709764826	1.570407923
-1.704618262	-1.570407923
-1.704618262	0.008789884831
-1.704618262	1.570407923
-1.699441226	-1.570407923
-1.699441226	0.008789884831
-1.699441226	1.570407923
-1.694233516	-1.570407923
-1.694233516	0.006836594482
-1.694233516	1.570407923
-1.688994933	-1.570407923
-1.688994933	0.006836594482
-1.688994933	1.570407923
-1.683725273	-1.570407923
-1.683725273	0.006836594482
-1.683725273	1.570407923
-1.678424332	-1.570407923
-1.678424332	0.004883291084
-1.678424332	1.570407923
-1.673091904	-1.570407923
-1.673091904	0.004883291084
-1.673091904	1.570407923
-1.667727787	-1.570407923
-1.667727787	0.004883291084
-1.667727787	1.570407923
-1.662331771	-1.570407923
-1.662331771	0.004883291084
-1.662331771	1.570407923
-1.656903657	-1.570407923
-1.656903657	0.00292997838
-1.656903657	1.570407923
-1.651443233	-1.570407923
-1.651443233	0.00292997838
-1.651443233	1.570407923
-1.645950294	-1.570407923
-1.645950294	0.00292997838
-1.645950294	1.570407923
-1.640424628	-1.570407923
-1.640424628	0.00292997838
-1.640424628	1.570407923
-1.634866035	-1.570407923
-1.634866035	0.00292997838
-1.634866035	1.570407923
-1.629274302	-1.570407923
-1.629274302	0.0009766600804
-1.629274302	1.570407923
-1.623649218	-1.570407923
-1.623649218	0.0009766600804
-1.623649218	1.570407923
-1.617990574	-1.570407923
-1.617990574	0.0009766600804
-1.617990574	1.570407923
-1.612298164	-1.570407923
-1.612298164	0.0009766600804
-1.612298164	1.570407923
-1.606571772	-1.570407923
-1.606571772	0.0009766600804
-1.606571772	1.570407923
-1.600811194	-1.570407923
-1.600811194	0.0009766600804
-1.600811194	1.570407923
-1.595016218	-1.570407923
-1.595016218	0.0009766600804
-1.595016218	1.570407923
-1.589186629	-1.570407923
-1.589186629	0.0009766600804
-1.589186629	1.570407923
-1.583322218	-1.570407923
-1.583322218	0.0009766600804
-1.583322218	1.570407923
-1.577422773	-1.570407923
-1.577422773	0.0009766600804
-1.577422773	1.570407923
-1.571488087	-1.570407923
-1.571488087	0.0009766600804
-1.571488087	1.570407923
-1.565517945	-1.570407923
-1.565517945	0.0009766600804
-1.565517945	1.570407923
-1.559512135	-1.570407923
-1.559512135	0.0009766600804
-1.559512135	1.570407923
-1.55347045	-1.570407923
-1.55347045	0.0009766600804
-1.55347045	1.570407923
-1.547392673	-1.570407923
-1.547392673	0.0009766600804
-1.547392673	1.570407923
-1.541278597	-1.570407923
-1.541278597	0.0009766600804
-1.541278597	1.570407923
-1.535128009	-1.570407923
-1.535128009	0.0009766600804
-1.535128009	1.570407923
-1.528940699	-1.570407923
-1.528940699	0.0009766600804
-1.528940699	1.570407923
-1.522716458	-1.570407923
-1.522716458	0.0009766600804
-1.522716458	1.570407923
-1.516455075	-1.570407923
-1.516455075	0.0009766600804
-1.516455075	1.570407923
-1.510156339	-1.570407923
-1.510156339	0.0009766600804
-1.510156339	1.570407923
-1.503820045	-1.570407923
-1.503820045	0.00292997838
-1.503820045	1.570407923
-1.497445978	-1.570407923
-1.497445978	0.00292997838
-1.497445978	1.570407923
-1.491033935	-1.570407923
-1.491033935	0.00292997838
-1.491033935	1.570407923
-1.484583706	-1.570407923
-1.484583706	0.00292997838
-1.484583706	1.570407923
-1.478095087	-1.570407923
-1.478095087	0.004883291084
-1.478095087	1.570407923
-1.47156787	-1.570407923
-1.47156787	0.004883291084
-1.47156787	1.570407923
-1.46500185	-1.570407923
-1.46500185	0.004883291084
-1.46500185	1.570407923
-1.458396822	-1.570407923
-1.458396822	0.006836594482
-1.458396822	1.570407923
-1.451752585	-1.570407923
-1.451752585	0.006836594482
-1.451752585	1.570407923
-1.445068934	-1.570407923
-1.445068934	0.008789884831
-1.445068934	1.570407923
-1.43834567	-1.570407923
-1.43834567	0.008789884831
-1.43834567	1.570407923
-1.431582592	-1.570407923
-1.431582592	0.008789884831
-1.431582592	1.570407923
-1.424779501	-1.570407923
-1.424779501	0.01074315841
-1.424779501	1.570407923
-1.417936203	-1.570407923
-1.417936203	0.0126964115
-1.417936203	1.570407923
-1.411052499	-1.570407923
-1.411052499	0.0126964115
-1.411052499	1.570407923
-1.404128193	-1.570407923
-1.404128193	0.01464964036
-1.404128193	1.570407923
-1.397163096	-1.570407923
-1.397163096	0.01464964036
-1.397163096	1.570407923
-1.390157015	-1.570407923
-1.390157015	0.01660284129
-1.390157015	1.570407923
-1.383109761	-1.570407923
-1.383109761	0.01855601053
-1.383109761	1.570407923
-1.376021147	-1.570407923
-1.376021147	0.01855601053
-1.376021147	1.570407923
-1.368890987	-1.570407923
-1.368890987	0.0205091444
-1.368890987	1.570407923
-1.361719096	-1.570407923
-1.361719096	0.02246223914
-1.361719096	1.570407923
-1.354505297	-1.570407923
-1.354505297	0.02441529101
-1.354505297	1.570407923
-1.347249406	-1.570407923
-1.347249406	0.02441529101
-1.347249406	1.570407923
-1.33995125	-1.570407923
-1.33995125	0.02636829636
-1.33995125	1.570407923
-1.33261065	-1.570407923
-1.33261065	0.0283212514
-1.33261065	1.570407923
-1.325227439	-1.570407923
-1.325227439	0.03027415242
-1.325227439	1.570407923
-1.317801447	-1.570407923
-1.317801447	0.03222699573
-1.317801447	1.570407923
-1.310332506	-1.570407923
-1.310332506	0.03417977757
-1.310332506	1.570407923
-1.302820454	-1.570407923
-1.302820454	0.03613249424
-1.302820454	1.570407923
-1.295265126	-1.570407923
-1.295265126	0.038085142
-1.295265126	1.570407923
-1.287666371	-1.570407923
-1.287666371	0.04003771717
-1.287666371	1.570407923
-1.280024033	-1.570407923
-1.280024033	0.04199021599
-1.280024033	1.570407923
-1.272337958	-1.570407923
-1.272337958	0.04589496983
-1.272337958	1.570407923
-1.264608001	-1.570407923
-1.264608001	0.04784721738
-1.264608001	1.570407923
-1.256834018	-1.570407923
-1.256834018	0.04979937375
-1.256834018	1.570407923
-1.249015868	-1.570407923
-1.249015868	0.05175143517
-1.249015868	1.570407923
-1.241153414	-1.570407923
-1.241153414	0.05565525855
-1.241153414	1.570407923
-1.233246525	-1.570407923
-1.233246525	0.05760701294
-1.233246525	1.570407923
-1.225295071	-1.570407923
-1.225295071	0.06151018894
-1.225295071	1.570407923
-1.217298926	-1.570407923
-1.217298926	0.06346160302
-1.217298926	1.570407923
-1.209257975	-1.570407923
-1.209257975	0.06736406496
-1.209257975	1.570407923
-1.201172099	-1.570407923
-1.201172099	0.06931510532
-1.201172099	1.570407923
-1.193041189	-1.570407923
-1.193041189	0.07321678652
-1.193041189	1.570407923
-1.184865135	-1.570407923
-1.184865135	0.07711791029
-1.184865135	1.570407923
-1.176643841	-1.570407923
-1.176643841	0.07906825379
-1.176643841	1.570407923
-1.168377205	-1.570407923
-1.168377205	0.08296848598
-1.168377205	1.570407923
-1.16006514	-1.570407923
-1.16006514	0.08686808681
-1.16006514	1.570407923
-1.151707558	-1.570407923
-1.151707558	0.0907670268
-1.151707558	1.570407923
-1.143304377	-1.570407923
-1.143304377	0.09466527663
-1.143304377	1.570407923
-1.134855525	-1.570407923
-1.134855525	0.09856280665
-1.134855525	1.570407923
-1.126360931	-1.570407923
-1.126360931	0.1024595875
-1.126360931	1.570407923
-1.117820532	-1.570407923
-1.117820532	0.1063555901
-1.117820532	1.570407923
-1.10923427	-1.570407923
-1.10923427	0.1102507849
-1.10923427	1.570407923
-1.100602094	-1.570407923
-1.100602094	0.1141451426
-1.100602094	1.570407923
-1.091923959	-1.570407923
-1.091923959	0.1199850457
-1.091923959	1.570407923
-1.083199825	-1.570407923
-1.083199825	0.1238771829
-1.083199825	1.570407923
-1.074429662	-1.570407923
-1.074429662	0.1277683809
-1.074429662	1.570407923
-1.065613445	-1.570407923
-1.065613445	0.1336033529
-1.065613445	1.570407923
-1.056751154	-1.570407923
-1.056751154	0.1374920754
-1.056751154	1.570407923
-1.047842778	-1.570407923
-1.047842778	0.1433231983
-1.047842778	1.570407923
-1.038888313	-1.570407923
-1.038888313	0.1472092641
-1.038888313	1.570407923
-1.02988776	-1.570407923
-1.02988776	0.1530362667
-1.02988776	1.570407923
-1.020841133	-1.570407923
-1.020841133	0.158860667
-1.020841133	1.570407923
-1.01174845	-1.570407923
-1.01174845	0.1646823685
-1.01174845	1.570407923
-1.002609736	-1.570407923
-1.002609736	0.1705012744
-1.002609736	1.570407923
-0.9934250237	-1.570407923
-0.9934250237	0.1763172879
-0.9934250237	1.570407923
-0.9841943591	-1.570407923
-0.9841943591	0.1821303133
-0.9841943591	1.570407923
-0.9749177884	-1.570407923
-0.9749177884	0.1879402545
-0.9749177884	1.570407923
-0.965595373	-1.570407923
-0.965595373	0.1937470161
-0.965595373	1.570407923
-0.9562271805	-1.570407923
-0.9562271805	0.2014842543
-0.9562271805	1.570407923
-0.9468132866	-1.570407923
-0.9468132866	0.2072832273
-0.9468132866	1.570407923
-0.937353775	-1.570407923
-0.937353775	0.2130787046
-0.937353775	1.570407923
-0.9278487416	-1.570407923
-0.9278487416	0.2208004071
-0.9278487416	1.570407923
-0.9182982878	-1.570407923
-0.9182982878	0.2285155063
-0.9182982878	1.570407923
-0.9087025263	-1.570407923
-0.9087025263	0.2342973636
-0.9087025263	1.570407923
-0.899061579	-1.570407923
-0.899061579	0.2420003752
-0.899061579	1.570407923
-0.8893755779	-1.570407923
-0.8893755779	0.2496961786
-0.8893755779	1.570407923
-0.8796446637	-1.570407923
-0.8796446637	0.2573845562
-0.8796446637	1.570407923
-0.8698689866	-1.570407923
-0.8698689866	0.2650652926
-0.8698689866	1.570407923
-0.8600487076	-1.570407923
-0.8600487076	0.274655139
-0.8600487076	1.570407923
-0.8501839979	-1.570407923
-0.8501839979	0.2823178977
-0.8501839979	1.570407923
-0.8402750372	-1.570407923
-0.8402750372	0.2899723214
-0.8402750372	1.570407923
-0.8303220191	-1.570407923
-0.8303220191	0.2995283098
-0.8303220191	1.570407923
-0.8203251425	-1.570407923
-0.8203251425	0.3071632133
-0.8203251425	1.570407923
-0.8102846225	-1.570407923
-0.8102846225	0.3166941442
-0.8102846225	1.570407923
-0.8002006804	-1.570407923
-0.8002006804	0.3262105921
-0.8002006804	1.570407923
-0.7900735501	-1.570407923
-0.7900735501	0.3357121592
-0.7900735501	1.570407923
-0.7799034766	-1.570407923
-0.7799034766	0.3451984532
-0.7799034766	1.570407923
-0.7696907154	-1.570407923
-0.7696907154	0.354669085
-0.7696907154	1.570407923
-0.7594355331	-1.570407923
-0.7594355331	0.3641236699
-0.7594355331	1.570407923
-0.7491382068	-1.570407923
-0.7491382068	0.3754474535
-0.7491382068	1.570407923
-0.7387990266	-1.570407923
-0.7387990266	0.3848654003
-0.7387990266	1.570407923
-0.7284182917	-1.570407923
-0.7284182917	0.3961441333
-0.7284182917	1.570407923
-0.7179963155	-1.570407923
-0.7179963155	0.4073973932
-0.7179963155	1.570407923
-0.7075334194	-1.570407923
-0.7075334194	0.4186245553
-0.7075334194	1.570407923
-0.697029938	-1.570407923
-0.697029938	0.4298250063
-0.697029938	1.570407923
-0.6864862175	-1.570407923
-0.6864862175	0.44099814
-0.6864862175	1.570407923
-0.6759026168	-1.570407923
-0.6759026168	0.452143362
-0.6759026168	1.570407923
-0.6652795042	-1.570407923
-0.6652795042	0.465110064
-0.6652795042	1.570407923
-0.654617261	-1.570407923
-0.654617261	0.4761928173
-0.654617261	1.570407923
-0.6439162802	-1.570407923
-0.6439162802	0.4890850811
-0.6439162802	1.570407923
-0.633176966	-1.570407923
-0.633176966	0.5019360035
-0.633176966	1.570407923
-0.622399735	-1.570407923
-0.622399735	0.5147447263
-0.622399735	1.570407923
-0.6115850153	-1.570407923
-0.6115850153	0.5275104112
-0.6115850153	1.570407923
-0.6007332464	-1.570407923
-0.6007332464	0.5420460189
-0.6007332464	1.570407923
-0.5898448791	-1.570407923
-0.5898448791	0.5547167508
-0.5898448791	1.570407923
-0.5789203779	-1.570407923
-0.5789203779	0.5691417772
-0.5789203779	1.570407923
-0.5679602173	-1.570407923
-0.5679602173	0.5835061942
-0.5679602173	1.570407923
-0.5569648839	-1.570407923
-0.5569648839	0.597808911
-0.5569648839	1.570407923
-0.5459348761	-1.570407923
-0.5459348761	0.6138244022
-0.5459348761	1.570407923
-0.5348707024	-1.570407923
-0.5348707024	0.6279925398
-0.5348707024	1.570407923
-0.5237728857	-1.570407923
-0.5237728857	0.643854087
-0.5237728857	1.570407923
-0.5126419585	-1.570407923
-0.5126419585	0.6596321654
-0.5126419585	1.570407923
-0.5014784646	-1.570407923
-0.5014784646	0.6753254836
-0.5014784646	1.570407923
-0.4902829602	-1.570407923
-0.4902829602	0.6909328062
-0.4902829602	1.570407923
-0.479056011	-1.570407923
-0.479056011	0.7064529524
-0.479056011	1.570407923
-0.4677981955	-1.570407923
-0.4677981955	0.7235939495
-0.4677981955	1.570407923
-0.456510103	-1.570407923
-0.456510103	0.7406244713
-0.456510103	1.570407923
-0.4451923317	-1.570407923
-0.4451923317	0.7575431357
-0.4451923317	1.570407923
-0.4338454934	-1.570407923
-0.4338454934	0.7743486423
-0.4338454934	1.570407923
-0.422470209	-1.570407923
-0.422470209	0.7927025549
-0.422470209	1.570407923
-0.4110671095	-1.570407923
-0.4110671095	0.8109165672
-0.4110671095	1.570407923
-0.3996368378	-1.570407923
-0.3996368378	0.8289892871
-0.3996368378	1.570407923
-0.3881800451	-1.570407923
-0.3881800451	0.846919435
-0.3881800451	1.570407923
-0.3766973943	-1.570407923
-0.3766973943	0.866315624
-0.3766973943	1.570407923
-0.3651895561	-1.570407923
-0.3651895561	0.8855393879
-0.3651895561	1.570407923
-0.3536572126	-1.570407923
-0.3536572126	0.9045895086
-0.3536572126	1.570407923
-0.3421010553	-1.570407923
-0.3421010553	0.92346492
-0.3421010553	1.570407923
-0.3305217832	-1.570407923
-0.3305217832	0.9437150575
-0.3305217832	1.570407923
-0.3189201062	-1.570407923
-0.3189201062	0.9637580835
-0.3189201062	1.570407923
-0.307296742	-1.570407923
-0.307296742	0.9835931927
-0.307296742	1.570407923
-0.2956524173	-1.570407923
-0.2956524173	1.003219765
-0.2956524173	1.570407923
-0.2839878664	-1.570407923
-0.2839878664	1.024122346
-0.2839878664	1.570407923
-0.2723038326	-1.570407923
-0.2723038326	1.04478221
-0.2723038326	1.570407923
-0.2606010663	-1.570407923
-0.2606010663	1.066648294
-0.2606010663	1.570407923
-0.2488803258	-1.570407923
-0.2488803258	1.088235705
-0.2488803258	1.570407923
-0.2371423763	-1.570407923
-0.2371423763	1.109544802
-0.2371423763	1.570407923
-0.22538799	-1.570407923
-0.22538799	1.13057619
-0.22538799	1.570407923
-0.2136179471	-1.570407923
-0.2136179471	1.152704515
-0.2136179471	1.570407923
-0.2018330316	-1.570407923
-0.2018330316	1.174519099
-0.2018330316	1.570407923
-0.1900340368	-1.570407923
-0.1900340368	1.197355062
-0.1900340368	1.570407923
-0.1782217587	-1.570407923
-0.1782217587	1.219840743
-0.1782217587	1.570407923
-0.1663970011	-1.570407923
-0.1663970011	1.241978587
-0.1663970011	1.570407923
-0.154560572	-1.570407923
-0.154560572	1.265042541
-0.154560572	1.570407923
-0.1427132845	-1.570407923
-0.1427132845	1.287723087
-0.1427132845	1.570407923
-0.1308559561	-1.570407923
-0.1308559561	1.311251905
-0.1308559561	1.570407923
-0.1189894085	-1.570407923
-0.1189894085	1.334362521
-0.1189894085	1.570407923
-0.1071144674	-1.570407923
-0.1071144674	1.358243236
-0.1071144674	1.570407923
-0.09523196208	-1.570407923
-0.09523196208	1.381672335
-0.09523196208	1.570407923
-0.08334272484	-1.570407923
-0.08334272484	1.404656259
-0.08334272484	1.570407923
-0.07144759095	-1.570407923
-0.07144759095	1.428317558
-0.07144759095	1.570407923
-0.05954739806	-1.570407923
-0.05954739806	1.451503355
-0.05954739806	1.570407923
-0.04764298608	-1.570407923
-0.04764298608	1.475292108
-0.04764298608	1.570407923
-0.03573519666	-1.570407923
-0.03573519666	1.499624107
-0.03573519666	1.570407923
-0.02382487297	-1.570407923
-0.02382487297	1.523417004
-0.02382487297	1.570407923
-0.01191285911	-1.570407923
-0.01191285911	1.54668201
-0.01191285911	1.570407923
0	-1.570796327
0	1.570796327
0.01191285911	-1.570407923
0.01191285911	-1.54668201
0.01191285911	1.570407923
0.02382487297	-1.570407923
0.02382487297	-1.523417004
0.02382487297	1.570407923
0.03573519666	-1.570407923
0.03573519666	-1.499624107
0.03573519666	1.570407923
0.04764298608	-1.570407923
0.04764298608	-1.475292108
0.04764298608	1.570407923
0.05954739806	-1.570407923
0.05954739806	-1.451503355
0.05954739806	1.570407923
0.07144759095	-1.570407923
0.07144759095	-1.428317558
0.07144759095	1.570407923
0.08334272484	-1.570407923
0.08334272484	-1.404656259
0.08334272484	1.570407923
0.09523196208	-1.570407923
0.09523196208	-1.381672335
0.09523196208	1.570407923
0.1071144674	-1.570407923
0.1071144674	-1.358243236
0.1071144674	1.570407923
0.1189894085	-1.570407923
0.1189894085	-1.334362521
0.1189894085	1.570407923
0.1308559561	-1.570407923
0.1308559561	-1.311251905
0.1308559561	1.570407923
0.1427132845	-1.570407923
0.1427132845	-1.287723087
0.1427132845	1.570407923
0.154560572	-1.570407923
0.154560572	-1.265042541
0.154560572	1.570407923
0.1663970011	-1.570407923
0.1663970011	-1.241978587
0.1663970011	1.570407923
0.1782217587	-1.570407923
0.1782217587	-1.219840743
0.1782217587	1.570407923
0.1900340368	-1.570407923
0.1900340368	-1.197355062
0.1900340368	1.570407923
0.2018330316	-1.570407923
0.2018330316	-1.174519099
0.2018330316	1.570407923
0.2136179471	-1.570407923
0.2136179471	-1.152704515
0.2136179471	1.570407923
0.22538799	-1.570407923
0.22538799	-1.13057619
0.22538799	1.570407923
0.2371423763	-1.570407923
0.2371423763	-1.109544802
0.2371423763	1.570407923
0.2488803258	-1.570407923
0.2488803258	-1.088235705
0.2488803258	1.570407923
0.2606010663	-1.570407923
0.2606010663	-1.066648294
0.2606010663	1.570407923
0.2723038326	-1.570407923
0.2723038326	-1.04478221
0.2723038326	1.570407923
0.2839878664	-1.570407923
0.2839878664	-1.024122346
0.2839878664	1.570407923
0.2956524173	-1.570407923
0.2956524173	-1.003219765
0.2956524173	1.570407923
0.307296742	-1.570407923
0.307296742	-0.9835931927
0.307296742	1.570407923
0.3189201062	-1.570407923
0.3189201062	-0.9637580835
0.3189201062	1.570407923
0.3305217832	-1.570407923
0.3305217832	-0.9437150575
0.3305217832	1.570407923
0.3421010553	-1.570407923
0.3421010553	-0.92346492
0.3421010553	1.570407923
0.3536572126	-1.570407923
0.3536572126	-0.9045895086
0.3536572126	1.570407923
0.3651895561	-1.570407923
0.3651895561	-0.8855393879
0.3651895561	1.570407923
0.3766973943	-1.570407923
0.3766973943	-0.866315624
0.3766973943	1.570407923
0.3881800451	-1.570407923
0.3881800451	-0.846919435
0.3881800451	1.570407923
0.3996368378	-1.570407923
0.3996368378	-0.8289892871
0.3996368378	1.570407923
0.4110671095	-1.570407923
0.4110671095	-0.8109165672
0.4110671095	1.570407923
0.422470209	-1.570407923
0.422470209	-0.7927025549
0.422470209	1.570407923
0.4338454934	-1.570407923
0.4338454934	-0.7743486423
0.4338454934	1.570407923
0.4451923317	-1.570407923
0.4451923317	-0.7575431357
0.4451923317	1.570407923
0.456510103	-1.570407923
0.456510103	-0.7406244713
0.456510103	1.570407923
0.4677981955	-1.570407923
0.4677981955	-0.7235939495
0.4677981955	1.570407923
0.479056011	-1.570407923
0.479056011	-0.7064529524
0.479056011	1.570407923
0.4902829602	-1.570407923
0.4902829602	-0.6909328062
0.4902829602	1.570407923
0.5014784646	-1.570407923
0.5014784646	-0.6753254836
0.5014784646	1.570407923
0.5126419585	-1.570407923
0.5126419585	-0.6596321654
0.5126419585	1.570407923
0.5237728857	-1.570407923
0.5237728857	-0.643854087
0.5237728857	1.570407923
0.5348707024	-1.570407923
0.5348707024	-0.6279925398
0.5348707024	1.570407923
0.5459348761	-1.570407923
0.5459348761	-0.6138244022
0.5459348761	1.570407923
0.5569648839	-1.570407923
0.5569648839	-0.597808911
0.5569648839	1.570407923
0.5679602173	-1.570407923
0.5679602173	-0.5835061942
0.5679602173	1.570407923
0.5789203779	-1.570407923
0.5789203779	-0.5691417772
0.5789203779	1.570407923
0.5898448791	-1.570407923
0.5898448791	-0.5547167508
0.5898448791	1.570407923
0.6007332464	-1.570407923
0.6007332464	-0.5420460189
0.6007332464	1.570407923
0.6115850153	-1.570407923
0.6115850153	-0.5275104112
0.6115850153	1.570407923
0.622399735	-1.570407923
0.622399735	-0.5147447263
0.622399735	1.570407923
0.633176966	-1.570407923
0.633176966	-0.5019360035
0.633176966	1.570407923
0.6439162802	-1.570407923
0.6439162802	-0.4890850811
0.6439162802	1.570407923
0.654617261	-1.570407923
0.654617261	-0.4761928173
0.654617261	1.570407923
0.6652795042	-1.570407923
0.6652795042	-0.465110064
0.6652795042	1.570407923
0.6759026168	-1.570407923
0.6759026168	-0.452143362
0.6759026168	1.570407923
0.6864862175	-1.570407923
0.6864862175	-0.44099814
0.6864862175	1.570407923
0.697029938	-1.570407923
0.697029938	-0.4298250063
0.697029938	1.570407923
0.7075334194	-1.570407923
0.7075334194	-0.4186245553
0.7075334194	1.570407923
0.7179963155	-1.570407923
0.7179963155	-0.4073973932
0.7179963155	1.570407923
0.7284182917	-1.570407923
0.7284182917	-0.3961441333
0.7284182917	1.570407923
0.7387990266	-1.570407923
0.7387990266	-0.3848654003
0.7387990266	1.570407923
0.7491382068	-1.570407923
0.7491382068	-0.3754474535
0.7491382068	1.570407923
0.7594355331	-1.570407923
0.7594355331	-0.3641236699
0.7594355331	1.570407923
0.7696907154	-1.570407923
0.7696907154	-0.354669085
0.7696907154	1.570407923
0.7799034766	-1.570407923
0.7799034766	-0.3451984532
0.7799034766	1.570407923
0.7900735501	-1.570407923
0.7900735501	-0.3357121592
0.7900735501	1.570407923
0.8002006804	-1.570407923
0.8002006804	-0.3262105921
0.8002006804	1.570407923
0.8102846225	-1.570407923
0.8102846225	-0.3166941442
0.8102846225	1.570407923
0.8203251425	-1.570407923
0.8203251425	-0.3071632133
0.8203251425	1.570407923
0.8303220191	-1.570407923
0.8303220191	-0.2995283098
0.8303220191	1.570407923
0.8402750372	-1.570407923
0.8402750372	-0.2899723214
0.8402750372	1.570407923
0.8501839979	-1.570407923
0.8501839979	-0.2823178977
0.8501839979	1.570407923
0.8600487076	-1.570407923
0.8600487076	-0.274655139
0.8600487076	1.570407923
0.8698689866	-1.570407923
0.8698689866	-0.2650652926
0.8698689866	1.570407923
0.8796446637	-1.570407923
0.8796446637	-0.2573845562
0.8796446637	1.570407923
0.8893755779	-1.570407923
0.8893755779	-0.2496961786
0.8893755779	1.570407923
0.899061579	-1.570407923
0.899061579	-0.2420003752
0.899061579	1.570407923
0.9087025263	-1.570407923
0.9087025263	-0.2342973636
0.9087025263	1.570407923
0.9182982878	-1.570407923
0.9182982878	-0.2285155063
0.9182982878	1.570407923
0.9278487416	-1.570407923
0.9278487416	-0.2208004071
0.9278487416	1.570407923
0.937353775	-1.570407923
0.937353775	-0.2130787046
0.937353775	1.570407923
0.9468132866	-1.570407923
0.9468132866	-0.2072832273
0.9468132866	1.570407923
0.9562271805	-1.570407923
0.9562271805	-0.2014842543
0.9562271805	1.570407923
0.965595373	-1.570407923
0.965595373	-0.1937470161
0.965595373	1.570407923
0.9749177884	-1.570407923
0.9749177884	-0.1879402545
0.9749177884	1.570407923
0.9841943591	-1.570407923
0.9841943591	-0.1821303133
0.9841943591	1.570407923
0.9934250237	-1.570407923
0.9934250237	-0.1763172879
0.9934250237	1.570407923
1.002609736	-1.570407923
1.002609736	-0.1705012744
1.002609736	1.570407923
1.01174845	-1.570407923
1.01174845	-0.1646823685
1.01174845	1.570407923
1.020841133	-1.570407923
1.020841133	-0.158860667
1.020841133	1.570407923
1.02988776	-1.570407923
1.02988776	-0.1530362667
1.02988776	1.570407923
1.038888313	-1.570407923
1.038888313	-0.1472092641
1.038888313	1.570407923
1.047842778	-1.570407923
1.047842778	-0.1433231983
1.047842778	1.570407923
1.056751154	-1.570407923
1.056751154	-0.1374920754
1.056751154	1.570407923
1.065613445	-1.570407923
1.065613445	-0.1336033529
1.065613445	1.570407923
1.074429662	-1.570407923
1.074429662	-0.1277683809
1.074429662	1.570407923
1.083199825	-1.570407923
1.083199825	-0.1238771829
1.083199825	1.570407923
1.091923959	-1.570407923
1.091923959	-0.1199850457
1.091923959	1.570407923
1.100602094	-1.570407923
1.100602094	-0.1141451426
1.100602094	1.570407923
1.10923427	-1.570407923
1.10923427	-0.1102507849
1.10923427	1.570407923
1.117820532	-1.570407923
1.117820532	-0.1063555901
1.117820532	1.570407923
1.126360931	-1.570407923
1.126360931	-0.1024595875
1.126360931	1.570407923
1.134855525	-1.570407923
1.134855525	-0.09856280665
1.134855525	1.570407923
1.143304377	-1.570407923
1.143304377	-0.09466527663
1.143304377	1.570407923
1.151707558	-1.570407923
1.151707558	-0.0907670268
1.151707558	1.570407923
1.16006514	-1.570407923
1.16006514	-0.08686808681
1.16006514	1.570407923
1.168377205	-1.570407923
1.168377205	-0.08296848598
1.168377205	1.570407923
1.176643841	-1.570407923
1.176643841	-0.07906825379
1.176643841	1.570407923
1.184865135	-1.570407923
1.184865135	-0.07711791029
1.184865135	1.570407923
1.193041189	-1.570407923
1.193041189	-0.07321678652
1.193041189	1.570407923
1.201172099	-1.570407923
1.201172099	-0.06931510532
1.201172099	1.570407923
1.209257975	-1.570407923
1.209257975	-0.06736406496
1.209257975	1.570407923
1.217298926	-1.570407923
1.217298926	-0.06346160302
1.217298926	1.570407923
1.225295071	-1.570407923
1.225295071	-0.06151018894
1.225295071	1.570407923
1.233246525	-1.570407923
1.233246525	-0.05760701294
1.233246525	1.570407923
1.241153414	-1.570407923
1.241153414	-0.05565525855
1.241153414	1.570407923
1.249015868	-1.570407923
1.249015868	-0.05175143517
1.249015868	1.570407923
1.256834018	-1.570407923
1.256834018	-0.04979937375
1.256834018	1.570407923
1.264608001	-1.570407923
1.264608001	-0.04784721738
1.264608001	1.570407923
1.272337958	-1.570407923
1.272337958	-0.04589496983
1.272337958	1.570407923
1.280024033	-1.570407923
1.280024033	-0.04199021599
1.280024033	1.570407923
1.287666371	-1.570407923
1.287666371	-0.04003771717
1.287666371	1.570407923
1.295265126	-1.570407923
1.295265126	-0.038085142
1.295265126	1.570407923
1.302820454	-1.570407923
1.302820454	-0.03613249424
1.302820454	1.570407923
1.310332506	-1.570407923
1.310332506	-0.03417977757
1.310332506	1.570407923
1.317801447	-1.570407923
1.317801447	-0.03222699573
1.317801447	1.570407923
1.325227439	-1.570407923
1.325227439	-0.03027415242
1.325227439	1.570407923
1.33261065	-1.570407923
1.33261065	-0.0283212514
1.33261065	1.570407923
1.33995125	-1.570407923
1.33995125	-0.02636829636
1.33995125	1.570407923
1.347249406	-1.570407923
1.347249406	-0.02441529101
1.347249406	1.570407923
1.354505297	-1.570407923
1.354505297	-0.02441529101
1.354505297	1.570407923
1.361719096	-1.570407923
1.361719096	-0.02246223914
1.361719096	1.570407923
1.368890987	-1.570407923
1.368890987	-0.0205091444
1.368890987	1.570407923
1.376021147	-1.570407923
1.376021147	-0.01855601053
1.376021147	1.570407923
1.383109761	-1.570407923
1.383109761	-0.01855601053
1.383109761	1.570407923
1.390157015	-1.570407923
1.390157015	-0.01660284129
1.390157015	1.570407923
1.397163096	-1.570407923
1.397163096	-0.01464964036
1.397163096	1.570407923
1.404128193	-1.570407923
1.404128193	-0.01464964036
1.404128193	1.570407923
1.411052499	-1.570407923
1.411052499	-0.0126964115
1.411052499	1.570407923
1.417936203	-1.570407923
1.417936203	-0.0126964115
1.417936203	1.570407923
1.424779501	-1.570407923
1.424779501	-0.01074315841
1.424779501	1.570407923
1.431582592	-1.570407923
1.431582592	-0.008789884831
1.431582592	1.570407923
1.43834567	-1.570407923
1.43834567	-0.008789884831
1.43834567	1.570407923
1.445068934	-1.570407923
1.445068934	-0.008789884831
1.445068934	1.570407923
1.451752585	-1.570407923
1.451752585	-0.006836594482
1.451752585	1.570407923
1.458396822	-1.570407923
1.458396822	-0.006836594482
1.458396822	1.570407923
1.46500185	-1.570407923
1.46500185	-0.004883291084
1.46500185	1.570407923
1.47156787	-1.570407923
1.47156787	-0.004883291084
1.47156787	1.570407923
1.478095087	-1.570407923
1.478095087	-0.004883291084
1.478095087	1.570407923
1.484583706	-1.570407923
1.484583706	-0.00292997838
1.484583706	1.570407923
1.491033935	-1.570407923
1.491033935	-0.00292997838
1.491033935	1.570407923
1.497445978	-1.570407923
1.497445978	-0.00292997838
1.497445978	1.570407923
1.503820045	-1.570407923
1.503820045	-0.00292997838
1.503820045	1.570407923
1.510156339	-1.570407923
1.510156339	-0.0009766600804
1.510156339	1.570407923
1.516455075	-1.570407923
1.516455075	-0.0009766600804
1.516455075	1.570407923
1.522716458	-1.570407923
1.522716458	-0.0009766600804
1.522716458	1.570407923
1.528940699	-1.570407923
1.528940699	-0.0009766600804
1.528940699	1.570407923
1.535128009	-1.570407923
1.535128009	-0.0009766600804
1.535128009	1.570407923
1.541278597	-1.570407923
1.541278597	-0.0009766600804
1.541278597	1.570407923
1.547392673	-1.570407923
1.547392673	-0.0009766600804
1.547392673	1.570407923
1.55347045	-1.570407923
1.55347045	-0.0009766600804
1.55347045	1.570407923
1.559512135	-1.570407923
1.559512135	-0.0009766600804
1.559512135	1.570407923
1.565517945	-1.570407923
1.565517945	-0.0009766600804
1.565517945	1.570407923
1.571488087	-1.570407923
1.571488087	-0.0009766600804
1.571488087	1.570407923
1.577422773	-1.570407923
1.577422773	-0.0009766600804
1.577422773	1.570407923
1.583322218	-1.570407923
1.583322218	-0.0009766600804
1.583322218	1.570407923
1.589186629	-1.570407923
1.589186629	-0.0009766600804
1.589186629	1.570407923
1.595016218	-1.570407923
1.595016218	-0.0009766600804
1.595016218	1.570407923
1.600811194	-1.570407923
1.600811194	-0.0009766600804
1.600811194	1.570407923
1.606571772	-1.570407923
1.606571772	-0.0009766600804
1.606571772	1.570407923
1.612298164	-1.570407923
1.612298164	-0.0009766600804
1.612298164	1.570407923
1.617990574	-1.570407923
1.617990574	-0.0009766600804
1.617990574	1.570407923
1.623649218	-1.570407923
1.623649218	-0.0009766600804
1.623649218	1.570407923
1.629274302	-1.570407923
1.629274302	-0.0009766600804
1.629274302	1.570407923
1.634866035	-1.570407923
1.634866035	-0.00292997838
1.634866035	1.570407923
1.640424628	-1.570407923
1.640424628	-0.00292997838
1.640424628	1.570407923
1.645950294	-1.570407923
1.645950294	-0.00292997838
1.645950294	1.570407923
1.651443233	-1.570407923
1.651443233	-0.00292997838
1.651443233	1.570407923
1.656903657	-1.570407923
1.656903657	-0.00292997838
1.656903657	1.570407923
1.662331771	-1.570407923
1.662331771	-0.004883291084
1.662331771	1.570407923
1.667727787	-1.570407923
1.667727787	-0.004883291084
1.667727787	1.570407923
1.673091904	-1.570407923
1.673091904	-0.004883291084
1.673091904	1.570407923
1.678424332	-1.570407923
1.678424332	-0.004883291084
1.678424332	1.570407923
1.683725273	-1.570407923
1.683725273	-0.006836594482
1.683725273	1.570407923
1.688994933	-1.570407923
1.688994933	-0.006836594482
1.688994933	1.570407923
1.694233516	-1.570407923
1.694233516	-0.006836594482
1.694233516	1.570407923
1.699441226	-1.570407923
1.699441226	-0.008789884831
1.699441226	1.570407923
1.704618262	-1.570407923
1.704618262	-0.008789884831
1.704618262	1.570407923
1.709764826	-1.570407923
1.709764826	-0.008789884831
1.709764826	1.570407923
1.714881122	-1.570407923
1.714881122	-0.01074315841
1.714881122	1.570407923
1.719967343	-1.570407923
1.719967343	-0.01074315841
1.719967343	1.570407923
1.725023697	-1.570407923
1.725023697	-0.0126964115
1.725023697	1.570407923
1.730050374	-1.570407923
1.730050374	-0.0126964115
1.730050374	1.570407923
1.735047576	-1.570407923
1.735047576	-0.0126964115
1.735047576	1.570407923
1.7400155	-1.570407923
1.7400155	-0.01464964036
1.7400155	1.570407923


==> article_02_OPTRO2024_v3_arxiv/TikZ/SPM_D1_ST1.dat <==
-0.0009296889679	-1.569895922
-0.002882812038	-1.564883665
-0.004835929606	-1.559846311
-0.008742133357	-1.55478373
-0.01069521209	-1.549695802
-0.01264827041	-1.5445824
-0.01655431097	-1.5394434
-0.01850728577	-1.534278678
-0.02046022524	-1.529088111
-0.02436598346	-1.523871573
-0.02631879471	-1.518628939
-0.02827155583	-1.513360088
-0.03217691255	-1.508064898
-0.03412950076	-1.502743241
-0.03608202389	-1.497394996
-0.0399868601	-1.49202004
-0.04193916572	-1.486618254
-0.04389139145	-1.481189513
-0.04779558819	-1.475733695
-0.04974755181	-1.47025068
-0.05365119095	-1.464740344
-0.05560285913	-1.459202572
-0.05950587387	-1.45363724
-0.06145721313	-1.448044231
-0.06340843529	-1.442423423
-0.06731051387	-1.436774701
-0.06926136274	-1.431097946
-0.07316266131	-1.42539304
-0.07511310356	-1.419659869
-0.07901355564	-1.413898316
-0.08096355798	-1.408108263
-0.08486309709	-1.402289602
-0.08681262645	-1.396442216
-0.09071118629	-1.390565992
-0.09266020933	-1.384660821
-0.09655772356	-1.378726588
-0.1004545039	-1.372763187
-0.1024026098	-1.366770509
-0.1062982344	-1.360748444
-0.1082457457	-1.354696885
-0.1121401488	-1.348615731
-0.1140870328	-1.342504873
-0.1179801479	-1.33636421
-0.1218723684	-1.330193641
-0.1238181339	-1.323993062
-0.1277089572	-1.317762374
-0.1315988129	-1.311501482
-0.1335433686	-1.305210289
-0.1374317182	-1.298888695
-0.1413190274	-1.292536613
-0.143262283	-1.286153949
-0.1471479775	-1.279740608
-0.1510325594	-1.273296508
-0.1529744242	-1.266821557
-0.1568572833	-1.260315671
-0.160738958	-1.25377877
-0.1646194195	-1.247210765
-0.1665591863	-1.240611582
-0.1704377742	-1.233981143
-0.1743150775	-1.227319367
-0.1781910677	-1.220626187
-0.1820657162	-1.213901527
-0.1840025286	-1.207145319
-0.1878751117	-1.200357496
-0.1917462822	-1.193537992
-0.195616012	-1.186686745
-0.1994842733	-1.179803695
-0.2033510373	-1.172888783
-0.2072162768	-1.165941956
-0.2110799634	-1.158963159
-0.2149420692	-1.151952343
-0.2188025664	-1.14490946
-0.2226614272	-1.137834468
-0.2265186245	-1.13072732
-0.23037413	-1.123587983
-0.2342279164	-1.116416416
-0.238079956	-1.10921259
-0.2419302218	-1.101976472
-0.2457786866	-1.094708036
-0.2496253229	-1.087407259
-0.2534701034	-1.080074118
-0.2573130014	-1.072708601
-0.2611539901	-1.065310689
-0.264993042	-1.057880373
-0.2688301308	-1.050417648
-0.2745820243	-1.042922511
-0.2784140881	-1.035394957
-0.2822440956	-1.027834994
-0.2860720201	-1.020242632
-0.2898978356	-1.012617878
-0.2956325468	-1.004960749
-0.2994529748	-0.9972712648
-0.3032712019	-0.989549448
-0.3089943608	-0.9817953254
-0.3128069736	-0.9740089304
-0.3166172957	-0.9661902971
-0.3223284279	-0.9583394644
-0.3261329106	-0.9504564784
-0.3318351654	-0.9425413858
-0.3356336519	-0.9345942421
-0.3394296956	-0.9266151029
-0.3451191261	-0.9186040297
-0.3489089541	-0.9105610886
-0.3545889445	-0.9024863532
-0.3602631604	-0.8943798973
-0.3640427224	-0.8862418029
-0.3697071309	-0.8780721551
-0.3734800783	-0.8698710434
-0.379134453	-0.861638563
-0.3847826996	-0.8533748152
-0.3885447543	-0.845079905
-0.3941826107	-0.8367539425
-0.3998141272	-0.8283970435
-0.4054392254	-0.8200093284
-0.4110578271	-0.8115909238
-0.4147999147	-0.8031419594
-0.4204075186	-0.7946625744
-0.4260084207	-0.786152907
-0.4316025469	-0.7776131077
-0.4371898208	-0.7690433267
-0.4427701688	-0.760443724
-0.448343517	-0.7518144629
-0.4539097912	-0.7431557119
-0.4613203621	-0.7344676463
-0.4668698515	-0.725750448
-0.4724120275	-0.7170043002
-0.4779468196	-0.7082293965
-0.4834741593	-0.699425934
-0.4908322319	-0.6905941159
-0.4963419127	-0.6817341501
-0.5018439116	-0.6728462536
-0.5091678454	-0.6639306447
-0.5146516614	-0.6549875502
-0.5219511119	-0.6460172016
-0.5274163885	-0.6370198375
-0.5346908867	-0.6279957012
-0.5419509186	-0.6189450428
-0.5473863606	-0.6098681161
-0.5546207243	-0.6007651818
-0.5618402214	-0.5916365087
-0.5690447105	-0.5824823685
-0.5762340508	-0.5733030389
-0.5834081062	-0.5640988052
-0.5905667412	-0.5548699575
-0.597709822	-0.5456167904
-0.6048372179	-0.5363396059
-0.6119488004	-0.5270387114
-0.6208158469	-0.5177144186
-0.6278913891	-0.5083670474
-0.6367129964	-0.4989969208
-0.6437518813	-0.4896043694
-0.6525272928	-0.4801897278
-0.659528929	-0.4707533367
-0.6682574225	-0.4612955423
-0.6769595478	-0.451816696
-0.685635097	-0.442317155
-0.6942838663	-0.4327972805
-0.7029056581	-0.423257441
-0.711500278	-0.4136980091
-0.7200675399	-0.4041193613
-0.7303118855	-0.3945218816
-0.7388183231	-0.3849059573
-0.7489891744	-0.3752719806
-0.7591195287	-0.36562035
-0.7692091111	-0.3559514663
-0.7792576567	-0.3462657371
-0.7892649126	-0.3365635739
-0.799230632	-0.3268453926
-0.810804498	-0.317111613
-0.8206794375	-0.3073626607
-0.8321467977	-0.2975989637
-0.8435563461	-0.287820955
-0.8549077804	-0.2780290721
-0.8662008179	-0.2682237553
-0.879035303	-0.2584054497
-0.8917928	-0.2485746033
-0.9044729735	-0.2387316682
-0.9170755138	-0.2288770994
-0.9311602259	-0.219011356
-0.9435968965	-0.2091348998
-0.9590324354	-0.1992481959
-0.9728193468	-0.1893517116
-0.9880211019	-0.1794459186
-1.003099412	-0.1695312898
-1.019542748	-0.159608302
-1.035836302	-0.1496774332
-1.053440155	-0.1397391642
-1.070865629	-0.1297939782
-1.090970024	-0.1198423605
-1.109421387	-0.1098847978
-1.130452303	-0.09992177897
-1.152580178	-0.08995379437
-1.175747373	-0.07998133586
-1.20122336	-0.07000489672
-1.227568195	-0.06002497099
-1.257271547	-0.05004205443
-1.290093627	-0.04005664311
-1.326983176	-0.03006923419
-1.371058626	-0.02008032524
-1.429306621	-0.01009041437
-1.556511672	-0.0001
1.43047379	0.009890419376
1.372284508	0.0198803452
1.327041363	0.02986927905
1.290153485	0.03985672294
1.257332877	0.04984217913
1.22763084	0.05982515047
1.201287164	0.06980514088
1.175812286	0.07978165471
1.152646086	0.0897541978
1.131911304	0.09972227684
1.11089976	0.1096853999
1.091038533	0.1196430764
1.072378984	0.129594818
1.05351021	0.1395401376
1.035907071	0.1494785497
1.01961417	0.1594095714
1.003171488	0.169332722
0.9880937693	0.1792475226
0.9728926077	0.1891534974
0.9591062275	0.1990501721
0.9452202944	0.2089370766
0.9312350771	0.2188137426
0.9171508916	0.2286797049
0.9045488179	0.2385345018
0.8918691087	0.2483776745
0.8791120747	0.2582087672
0.8662780516	0.2680273285
0.8549854147	0.2778329095
0.8436343796	0.2876250658
0.8322252295	0.2974033564
0.8207582637	0.3071673443
0.8108836628	0.3169165962
0.7993101862	0.3266506832
0.7893448008	0.3363691813
0.7793378768	0.3460716693
0.7692896605	0.3557577311
0.7592004053	0.3654269563
0.749070376	0.3750789361
0.7388998474	0.3847132701
0.7303936764	0.3943295598
0.7201496503	0.4039274127
0.7115826519	0.4135064409
0.7029882933	0.4230662616
0.6943667618	0.4326064969
0.6857182507	0.4421267743
0.677042957	0.4516267264
0.6683410853	0.4611059902
0.659612845	0.4705642095
0.6526114091	0.4800010329
0.6438362444	0.4894161133
0.6367975579	0.4988091103
0.6279761946	0.5081796887
0.6209008473	0.5175275191
0.6120340405	0.5268522763
0.6049226486	0.5361536419
0.5977954414	0.5454313045
0.5906525478	0.5546849556
0.583494099	0.5639142932
0.5763202278	0.5731190228
0.5691310691	0.5822988534
0.5619267613	0.591453501
0.5547074441	0.6005826866
0.5492831905	0.6096861382
0.542037948	0.6187635877
0.53477809	0.6278147755
0.5293236942	0.6368394456
0.5220386167	0.6458373482
0.5147393354	0.6548082394
0.5092556454	0.6637518817
0.5019318773	0.6726680434
0.4964300021	0.6815564976
0.4909204442	0.6904170234
0.4835625332	0.6992494078
0.4780353134	0.7080534394
0.4725006395	0.7168289165
0.4669585809	0.7255756417
0.4614092086	0.7342934215
0.453998791	0.7429820726
0.4484326306	0.7516414113
0.4428593947	0.7602712648
0.4372791584	0.7688714627
0.4316919944	0.777441842
0.4260979776	0.7859822433
0.4204971828	0.7944925143
0.416759592	0.8029725086
0.4111476692	0.8114220831
0.4055291714	0.8198411011
0.3999041763	0.8282294315
0.394272762	0.8365869489
0.3886350064	0.8449135314
0.3848730188	0.8532090646
0.3792248703	0.8614734367
0.3735705934	0.8697065435
0.3697977097	0.877908285
0.3641333963	0.8860785645
0.3603538977	0.8942172915
0.3546797748	0.9023243802
0.3489998758	0.9103997526
0.3452101087	0.9184433297
0.3395207673	0.9264550424
0.3357247829	0.934434821
0.3319263547	0.9423826061
0.3262241861	0.9502983411
0.3224197598	0.95818197
0.316708712	0.9660334454
0.3128984454	0.973852725
0.3090858872	0.9816397664
0.3033628097	0.9893945345
0.2995446352	0.9971169988
0.29572426	1.004807131
0.2899896262	1.012464907
0.2861638616	1.020090308
0.2823359871	1.027683322
0.2785060296	1.035243933
0.2746740148	1.042772133
0.2689221937	1.050267921
0.2650851524	1.057731295
0.2612461472	1.065162259
0.2574052047	1.072560819
0.2535623521	1.079926985
0.2497176162	1.087260775
0.2458710242	1.094562199
0.2420226032	1.101831282
0.2381723802	1.109068047
0.2343203828	1.11627252
0.2285391191	1.123444732
0.2246828049	1.130584715
0.2227540169	1.137692505
0.2188951954	1.144768142
0.2150347371	1.151811666
0.2111726696	1.158823124
0.2073090207	1.165802561
0.2034438182	1.172750028
0.1995770902	1.179665578
0.1957088646	1.186549266
0.1918391698	1.193401148
0.1879680334	1.200221288
0.184095484	1.207009744
0.1821586879	1.213766585
0.1782840722	1.220491876
0.1744081137	1.227185684
0.1705308417	1.233848087
0.1666522842	1.240479155
0.1647125323	1.247078961
0.1608321003	1.253647589
0.1569504546	1.260185115
0.1530676233	1.266691619
0.1511257725	1.273167188
0.1472412175	1.279611906
0.1433555493	1.286025861
0.1414123067	1.292409139
0.1375250227	1.298761833
0.1336366978	1.305084034
0.1316921542	1.311375836
0.1278023221	1.317637334
0.1239115218	1.323868624
0.1219657674	1.330069805
0.1180735689	1.336240976
0.1141804747	1.342382236
0.1122336009	1.348493689
0.1083392183	1.354575437
0.1063917165	1.360627586
0.1024961109	1.366650241
0.09859972678	1.372643508
0.09665125199	1.378607492
0.09275375491	1.384542308
0.09080474034	1.390448061
0.08690619668	1.396324864
0.08495667522	1.402172825
0.08105715117	1.407992062
0.07910715612	1.413782684
0.07520671816	1.419544807
0.07325628261	1.425278544
0.06935499712	1.430984015
0.06740415449	1.436661332
0.06350208795	1.442310616
0.06155087141	1.44793198
0.05959953771	1.453525544
0.05569653348	1.459091429
0.05374487031	1.464629752
0.04984124066	1.470140635
0.04788928148	1.475624196
0.04398509317	1.481080559
0.04203287134	1.486509842
0.04008056948	1.491912167
0.03617574023	1.497287657
0.0342232203	1.502636436
0.03227063512	1.507958622
0.02836528394	1.513254343
0.02641252536	1.518523719
0.02445971643	1.523766876
0.02055396232	1.528983934
0.01860102462	1.534175022
0.01664805144	1.539340259
0.01274201355	1.544479773
0.01078895631	1.549593687
0.008835878478	1.554682124
0.004929675981	1.559745211
0.002976558768	1.564783069
-1.569795828	0.0008234362584
-1.564783069	0.0008234362584
-1.559745211	0.0008234362584
-1.554682124	0.0008234362584
-1.549593687	-0.001129688575
-1.544479773	-0.001129688575
-1.539340259	-0.001129688575
-1.534175022	-0.001129688575
-1.528983934	-0.001129688575
-1.523766876	-0.001129688575
-1.518523719	-0.001129688575
-1.513254343	-0.001129688575
-1.507958622	-0.001129688575
-1.502636436	-0.003082811253
-1.497287657	-0.003082811253
-1.491912167	-0.003082811253
-1.486509842	-0.003082811253
-1.481080559	-0.003082811253
-1.475624196	-0.005035928057
-1.470140635	-0.005035928057
-1.464629752	-0.005035928057
-1.459091429	-0.006989035246
-1.453525544	-0.006989035246
-1.44793198	-0.006989035246
-1.442310616	-0.00894212911
-1.436661332	-0.00894212911
-1.430984015	-0.00894212911
-1.425278544	-0.01089520593
-1.419544807	-0.01089520593
-1.413782684	-0.01284826195
-1.407992062	-0.01284826195
-1.402172825	-0.01480129346
-1.396324864	-0.01480129346
-1.390448061	-0.01675429676
-1.384542308	-0.01675429676
-1.378607492	-0.01870726811
-1.372643508	-0.02066020379
-1.366650241	-0.02066020379
-1.360627586	-0.02261310003
-1.354575437	-0.02261310003
-1.348493689	-0.02456595319
-1.342382236	-0.02651875949
-1.336240976	-0.02847151521
-1.330069805	-0.02847151521
-1.323868624	-0.03042421669
-1.317637334	-0.03237686011
-1.311375836	-0.03432944185
-1.305084034	-0.03628195812
-1.298761833	-0.03823440521
-1.292409139	-0.04018677943
-1.286025861	-0.04018677943
-1.279611906	-0.04213907706
-1.273167188	-0.04409129435
-1.266691619	-0.04604342762
-1.260185115	-0.04994742729
-1.253647589	-0.05189928615
-1.247078961	-0.05385104619
-1.240479155	-0.05580270366
-1.233848087	-0.05775425477
-1.227185684	-0.05970569598
-1.220491876	-0.06165702336
-1.213766585	-0.06555932231
-1.207009744	-0.06751028636
-1.200221288	-0.06946112196
-1.193401148	-0.07336239272
-1.186549266	-0.07531282051
-1.179665578	-0.07921324252
-1.172750028	-0.08116322928
-1.165802561	-0.08506273607
-1.158823124	-0.0870122487
-1.151811666	-0.09091077379
-1.144768142	-0.09285977907
-1.137692505	-0.09675725651
-1.130584715	-0.1006539985
-1.123444732	-0.1026020845
-1.11627252	-0.1064976685
-1.109068047	-0.1103924439
-1.101831282	-0.1142863812
-1.094562199	-0.1181794514
-1.087260775	-0.1220716251
-1.079926985	-0.1259628733
-1.072560819	-0.1298531669
-1.065162259	-0.1337424766
-1.057731295	-0.1376307736
-1.050267921	-0.1415180289
-1.042772133	-0.1454042132
-1.035243933	-0.1512314192
-1.027683322	-0.1551148006
-1.020090308	-0.1589970105
-1.012464907	-0.1648180655
-1.004807131	-0.1686972208
-0.9971169988	-0.1745135601
-0.9893945345	-0.1783894823
-0.9816397664	-0.1842008382
-0.973852725	-0.1880733497
-0.9660334454	-0.1938794571
-0.95818197	-0.1996822875
-0.9502983411	-0.2054817475
-0.9423826061	-0.2112777414
-0.934434821	-0.2170701758
-0.9264550424	-0.2228589562
-0.9184433297	-0.2286439895
-0.9103997526	-0.2344251828
-0.9023243802	-0.2402024431
-0.8942172915	-0.2459756786
-0.8860785645	-0.2517447968
-0.877908285	-0.2594303919
-0.8697065435	-0.2651895486
-0.8614734367	-0.2728615322
-0.8532090646	-0.2786102343
-0.8449135314	-0.286267953
-0.8365869489	-0.2939172299
-0.8282294315	-0.3015578552
-0.8198411011	-0.3091896214
-0.8114220831	-0.3149075076
-0.8029725086	-0.324425751
-0.7944925143	-0.3320297069
-0.7859822433	-0.3396239865
-0.777441842	-0.3472083901
-0.7688714627	-0.3547827195
-0.7602712648	-0.3642361646
-0.7516414113	-0.3717871099
-0.7429820726	-0.3812107116
-0.7342934215	-0.3906172101
-0.7255756417	-0.4000062365
-0.7168289165	-0.407504633
-0.7080534394	-0.4168612957
-0.6992494078	-0.4261994786
-0.6904170234	-0.4373804108
-0.6815564976	-0.4466767087
-0.6726680434	-0.4559534193
-0.6637518817	-0.4670591448
-0.6548082394	-0.4762915882
-0.6458373482	-0.4873432395
-0.6368394456	-0.4983646098
-0.6278147755	-0.5093551557
-0.6187635877	-0.5203143459
-0.6096861382	-0.5312416588
-0.6005826866	-0.542136584
-0.591453501	-0.5529986216
-0.5822988534	-0.5656287802
-0.5731190228	-0.5764178976
-0.5639142932	-0.588961692
-0.5546849556	-0.601457945
-0.5454313045	-0.6139059554
-0.5361536419	-0.6263050438
-0.5268522763	-0.6386545514
-0.5175275191	-0.6527067428
-0.5081796887	-0.6649478776
-0.4988091103	-0.6788746239
-0.4894161133	-0.6927332206
-0.4800010329	-0.7048029408
-0.4705642095	-0.7202427103
-0.4611059902	-0.7338920635
-0.4516267264	-0.7474701843
-0.4421267743	-0.7626595721
-0.4326064969	-0.7760840897
-0.4230662616	-0.7910990683
-0.4135064409	-0.8060204967
-0.4039274127	-0.8224892048
-0.3943295598	-0.83721066
-0.3847132701	-0.8534554596
-0.3750789361	-0.8679739704
-0.3654269563	-0.8839918176
-0.3557577311	-0.899889166
-0.3460716693	-0.917236321
-0.3363691813	-0.9328786493
-0.3266506832	-0.9499440176
-0.3169165962	-0.9668609317
-0.3071673443	-0.9836289326
-0.2974033564	-1.000247651
-0.2876250658	-1.01820658
-0.2778329095	-1.035987276
-0.2680273285	-1.053589608
-0.2582087672	-1.071013557
-0.2483776745	-1.088259224
-0.2385345018	-1.106741067
-0.2286797049	-1.125014287
-0.2188137426	-1.143079399
-0.2089370766	-1.162302128
-0.1990501721	-1.179937181
-0.1891534974	-1.198698674
-0.1792475226	-1.218536838
-0.169332722	-1.236808034
-0.1594095714	-1.256124163
-0.1494785497	-1.275173113
-0.1395401376	-1.293957004
-0.129594818	-1.313703535
-0.1196430764	-1.333153924
-0.1096853999	-1.352311185
-0.09972227684	-1.372348109
-0.0897541978	-1.392061572
-0.07978165471	-1.411455603
-0.06980514088	-1.431646895
-0.05982515047	-1.45148975
-0.04984217913	-1.4709893
-0.03985672294	-1.491205491
-0.02986927905	-1.511051211
-0.0198803452	-1.531548131
-0.009890419376	-1.550653176
0.01009041437	1.550496954
0.02008032524	1.530373453
0.03006923419	1.510888929
0.04005664311	1.491040176
0.05004205443	1.470820905
0.06002497099	1.451318384
0.07000489672	1.431472516
0.07998133586	1.411278166
0.08995379437	1.391881209
0.09992177897	1.372164781
0.1098847978	1.352124854
0.1198423605	1.332964736
0.1297939782	1.31351146
0.1397391642	1.293762012
0.1496774332	1.274975362
0.159608302	1.25592363
0.1695312898	1.236604695
0.1794459186	1.217016579
0.1893517116	1.198489861
0.1992481959	1.179725702
0.2091348998	1.160722877
0.219011356	1.142862742
0.2288770994	1.124795124
0.2387316682	1.10651939
0.2485746033	1.088035027
0.2584054497	1.070787033
0.2682237553	1.053360752
0.2780290721	1.035756089
0.287820955	1.017973065
0.2975989637	1.000011808
0.3073626607	0.9833909587
0.317111613	0.9666208319
0.3268453926	0.9497017976
0.3365635739	0.9326343175
0.3462657371	0.9169900769
0.3559514663	0.8996408271
0.36562035	0.8837415843
0.3752719806	0.867721852
0.3849059573	0.8532016566
0.3945218816	0.8369549961
0.4041193613	0.8222318773
0.4136980091	0.8057613369
0.423257441	0.7908382699
0.4327972805	0.7758216686
0.442317155	0.7623957219
0.451816696	0.747204739
0.4612955423	0.7336252161
0.4707533367	0.7199744744
0.4801897278	0.7045331602
0.4896043694	0.6924622504
0.4989969208	0.6786023091
0.5083670474	0.664674236
0.5177144186	0.6524319539
0.5270387114	0.6383784682
0.5363396059	0.6260278434
0.5456167904	0.6136276514
0.5548699575	0.6011785524
0.5640988052	0.5886812267
0.5733030389	0.5761363758
0.5824823685	0.5653463656
0.5916365087	0.5527151807
0.6007651818	0.5418522776
0.6098681161	0.5309564994
0.6189450428	0.5200283468
0.6279957012	0.5090683311
0.6370198375	0.4980769721
0.6460172016	0.4870548035
0.6549875502	0.4760023684
0.6639306447	0.4667692834
0.6728462536	0.4556628012
0.6817341501	0.4463854702
0.6905941159	0.4370885637
0.699425934	0.4259069155
0.7082293965	0.4165681473
0.7170043002	0.4072109108
0.725750448	0.3997120633
0.7344676463	0.3903224835
0.7431557119	0.3809154432
0.7518144629	0.3714913112
0.760443724	0.3639399501
0.7690433267	0.356378082
0.7776131077	0.3469112675
0.786152907	0.3393264733
0.7946625744	0.3317318106
0.8031419594	0.3241274796
0.8115909238	0.3165136828
0.8200093284	0.3088906231
0.8283970435	0.301258506
0.8367539425	0.2936175375
0.845079905	0.2859679259
0.8533748152	0.2802251709
0.861638563	0.2725609387
0.8698710434	0.2648886434
0.8780721551	0.259129258
0.8862418029	0.2533655476
0.8943798973	0.2456740297
0.9024863532	0.2399005817
0.9105610886	0.2341231136
0.9186040297	0.2283417172
0.9266151029	0.2225564859
0.9345942421	0.2167675118
0.9425413858	0.2109748894
0.9504564784	0.2051787118
0.9583394644	0.1993790735
0.9661902971	0.193576069
0.9740089304	0.1877697932
0.9817953254	0.1838971722
0.989549448	0.1780856557
0.9972712648	0.1742096294
1.004960749	0.1683931383
1.012617878	0.1645138845
1.020242632	0.1586926859
1.027834994	0.1548103831
1.035394957	0.150926911
1.042922511	0.1450995733
1.050417648	0.1412133039
1.057880373	0.137325966
1.065310689	0.1334375885
1.072708601	0.1295482006
1.080074118	0.1256578312
1.087407259	0.1217665094
1.094708036	0.1178742643
1.101976472	0.1139811251
1.10921259	0.1100871211
1.116416416	0.1061922811
1.123587983	0.1042445571
1.13072732	0.1003485188
1.137834468	0.09645171798
1.14490946	0.09255418426
1.151952343	0.09060515173
1.158963159	0.08670657346
1.165941956	0.08475703537
1.172888783	0.08085747904
1.179803695	0.07890746838
1.186686745	0.07500700033
1.193537992	0.07305655047
1.200357496	0.07110596154
1.207145319	0.06720438123
1.213901527	0.06525339732
1.220626187	0.06330228922
1.227319367	0.05939971495
1.233981143	0.05744825636
1.240611582	0.0554966883
1.247210765	0.05354501452
1.25377877	0.05159323874
1.260315671	0.04964136469
1.266821557	0.047689396
1.273296508	0.04573733644
1.279740608	0.04378518978
1.286153949	0.04183295961
1.292536613	0.03988064976
1.298888695	0.03792826382
1.305210289	0.03597580565
1.311501482	0.03402327885
1.317762374	0.03207068721
1.323993062	0.03011803447
1.330193641	0.03011803447
1.33636421	0.02816532424
1.342504873	0.02621256031
1.348615731	0.02425974642
1.354696885	0.02425974642
1.360748444	0.02230688626
1.366770509	0.02035398358
1.372763187	0.02035398358
1.378726588	0.01840104208
1.384660821	0.01644806547
1.390565992	0.01644806547
1.396442216	0.01449505752
1.402289602	0.01449505752
1.408108263	0.01254202189
1.413898316	0.01254202189
1.419659869	0.01058896237
1.42539304	0.01058896237
1.431097946	0.01058896237
1.436774701	0.00863588263
1.442423423	0.00863588263
1.448044231	0.006682786426
1.45363724	0.006682786426
1.459202572	0.006682786426
1.464740344	0.004729677488
1.47025068	0.004729677488
1.475733695	0.004729677488
1.481189513	0.004729677488
1.486618254	0.00277655952
1.49202004	0.00277655952
1.497394996	0.00277655952
1.502743241	0.00277655952
1.508064898	0.00277655952
1.513360088	0.0008234362584
1.518628939	0.0008234362584
1.523871573	0.0008234362584
1.529088111	0.0008234362584
1.534278678	0.0008234362584
1.5394434	0.0008234362584
1.5445824	0.0008234362584
1.549695802	0.0008234362584
1.55478373	0.0008234362584
1.559846311	0.0008234362584
1.564883665	0.0008234362584
0.001023435876	-1.569895922
0.002976558768	-1.564883665
0.004929675981	-1.559846311
0.008835878478	-1.55478373
0.01078895631	-1.549695802
0.01274201355	-1.5445824
0.01664805144	-1.5394434
0.01860102462	-1.534278678
0.02055396232	-1.529088111
0.02250686082	-1.523871573
0.02641252536	-1.518628939
0.02836528394	-1.513360088
0.03227063512	-1.508064898
0.0342232203	-1.502743241
0.03617574023	-1.497394996
0.04008056948	-1.49202004
0.04203287134	-1.486618254
0.04398509317	-1.481189513
0.04788928148	-1.475733695
0.04984124066	-1.47025068
0.05374487031	-1.464740344
0.05569653348	-1.459202572
0.05959953771	-1.45363724
0.06155087141	-1.448044231
0.06350208795	-1.442423423
0.06740415449	-1.436774701
0.06935499712	-1.431097946
0.07325628261	-1.42539304
0.07520671816	-1.419659869
0.07910715612	-1.413898316
0.08105715117	-1.408108263
0.08495667522	-1.402289602
0.08690619668	-1.396442216
0.09080474034	-1.390565992
0.09275375491	-1.384660821
0.09665125199	-1.378726588
0.09859972678	-1.372763187
0.1024961109	-1.366770509
0.1063917165	-1.360748444
0.1083392183	-1.354696885
0.1122336009	-1.348615731
0.1141804747	-1.342504873
0.1180735689	-1.33636421
0.1219657674	-1.330193641
0.1239115218	-1.323993062
0.1278023221	-1.317762374
0.1316921542	-1.311501482
0.1336366978	-1.305210289
0.1375250227	-1.298888695
0.1414123067	-1.292536613
0.1433555493	-1.286153949
0.1472412175	-1.279740608
0.1511257725	-1.273296508
0.1530676233	-1.266821557
0.1569504546	-1.260315671
0.1608321003	-1.25377877
0.1647125323	-1.247210765
0.1666522842	-1.240611582
0.1705308417	-1.233981143
0.1744081137	-1.227319367
0.1782840722	-1.220626187
0.1821586879	-1.213901527
0.184095484	-1.207145319
0.1879680334	-1.200357496
0.1918391698	-1.193537992
0.1957088646	-1.186686745
0.1995770902	-1.179803695
0.2034438182	-1.172888783
0.2073090207	-1.165941956
0.2111726696	-1.158963159
0.2150347371	-1.151952343
0.2188951954	-1.14490946
0.2208248125	-1.137834468
0.2246828049	-1.13072732
0.2285391191	-1.123587983
0.232393727	-1.116416416
0.2362466016	-1.10921259
0.2420226032	-1.101976472
0.2458710242	-1.094708036
0.2497176162	-1.087407259
0.2535623521	-1.080074118
0.2574052047	-1.072708601
0.2612461472	-1.065310689
0.2650851524	-1.057880373
0.2689221937	-1.050417648
0.2727572445	-1.042922511
0.2785060296	-1.035394957
0.2823359871	-1.027834994
0.2861638616	-1.020242632
0.2899896262	-1.012617878
0.29572426	-1.004960749
0.2995446352	-0.9972712648
0.3033628097	-0.989549448
0.3090858872	-0.9817953254
0.3128984454	-0.9740089304
0.316708712	-0.9661902971
0.3224197598	-0.9583394644
0.3262241861	-0.9504564784
0.3300262326	-0.9425413858
0.3357247829	-0.9345942421
0.3395207673	-0.9266151029
0.3452101087	-0.9186040297
0.3489998758	-0.9105610886
0.3546797748	-0.9024863532
0.3603538977	-0.8943798973
0.3641333963	-0.8862418029
0.3697977097	-0.8780721551
0.3735705934	-0.8698710434
0.3792248703	-0.861638563
0.3848730188	-0.8533748152
0.3886350064	-0.845079905
0.394272762	-0.8367539425
0.3999041763	-0.8283970435
0.4055291714	-0.8200093284
0.4111476692	-0.8115909238
0.4148896859	-0.8031419594
0.4204971828	-0.7946625744
0.4260979776	-0.786152907
0.4316919944	-0.7776131077
0.4372791584	-0.7690433267
0.4428593947	-0.760443724
0.4484326306	-0.7518144629
0.453998791	-0.7431557119
0.4595578043	-0.7344676463
0.4669585809	-0.725750448
0.4725006395	-0.7170043002
0.4780353134	-0.7082293965
0.4835625332	-0.699425934
0.4909204442	-0.6905941159
0.4964300021	-0.6817341501
0.5019318773	-0.6728462536
0.5092556454	-0.6639306447
0.5147393354	-0.6549875502
0.5220386167	-0.6460172016
0.5275037651	-0.6370198375
0.53477809	-0.6279957012
0.542037948	-0.6189450428
0.547473258	-0.6098681161
0.5547074441	-0.6007651818
0.5619267613	-0.5916365087
0.5691310691	-0.5824823685
0.5763202278	-0.5733030389
0.583494099	-0.5640988052
0.5906525478	-0.5548699575
0.5977954414	-0.5456167904
0.6049226486	-0.5363396059
0.6120340405	-0.5270387114
0.6209008473	-0.5177144186
0.6279761946	-0.5083670474
0.6350353236	-0.4989969208
0.6438362444	-0.4896043694
0.6526114091	-0.4801897278
0.659612845	-0.4707533367
0.6683410853	-0.4612955423
0.677042957	-0.451816696
0.6857182507	-0.442317155
0.6943667618	-0.4327972805
0.7029882933	-0.423257441
0.7115826519	-0.4136980091
0.7201496503	-0.4041193613
0.7303936764	-0.3945218816
0.7388998474	-0.3849059573
0.749070376	-0.3752719806
0.7592004053	-0.36562035
0.7692896605	-0.3559514663
0.7793378768	-0.3462657371
0.7893448008	-0.3365635739
0.7993101862	-0.3268453926
0.8092338031	-0.317111613
0.8207582637	-0.3073626607
0.8322252295	-0.2975989637
0.8436343796	-0.287820955
0.8549854147	-0.2780290721
0.8662780516	-0.2682237553
0.8791120747	-0.2584054497
0.8918691087	-0.2485746033
0.9045488179	-0.2387316682
0.9171508916	-0.2288770994
0.9296750487	-0.219011356
0.9436712781	-0.2091348998
0.9591062275	-0.1992481959
0.9728926077	-0.1893517116
0.9880937693	-0.1794459186
1.003171488	-0.1695312898
1.01961417	-0.159608302
1.035907071	-0.1496774332
1.05351021	-0.1397391642
1.07093497	-0.1297939782
1.091038533	-0.1198423605
1.109489127	-0.1098847978
1.130519155	-0.09992177897
1.152646086	-0.08995379437
1.175812286	-0.07998133586
1.201287164	-0.07000489672
1.22763084	-0.06002497099
1.257332877	-0.05004205443
1.290153485	-0.04005664311
1.327041363	-0.03006923419
1.371114797	-0.02008032524
1.429360105	-0.01009041437
1.556559213	-0.0001
-1.43042036	0.009890419376
-1.37222839	0.0198803452
-1.326983176	0.02986927905
-1.290093627	0.03985672294
-1.257271547	0.04984217913
-1.228872797	0.05982515047
-1.20122336	0.06980514088
-1.177099159	0.07978165471
-1.152580178	0.0897541978
-1.131844512	0.09972227684
-1.110832079	0.1096853999
-1.090970024	0.1196430764
-1.072309702	0.129594818
-1.053440155	0.1395401376
-1.037310103	0.1494785497
-1.019542748	0.1594095714
-1.003099412	0.169332722
-0.9880211019	0.1792475226
-0.9728193468	0.1891534974
-0.9590324354	0.1990501721
-0.9451459706	0.2089370766
-0.9311602259	0.2188137426
-0.9170755138	0.2286797049
-0.9044729735	0.2385345018
-0.8917928	0.2483776745
-0.879035303	0.2582087672
-0.8662008179	0.2680273285
-0.8549077804	0.2778329095
-0.8435563461	0.2876250658
-0.8321467977	0.2974033564
-0.8206794375	0.3071673443
-0.810804498	0.3169165962
-0.799230632	0.3266506832
-0.7892649126	0.3363691813
-0.7792576567	0.3460716693
-0.7692091111	0.3557577311
-0.7591195287	0.3654269563
-0.7489891744	0.3750789361
-0.7388183231	0.3847132701
-0.7303118855	0.3943295598
-0.7217776939	0.4039274127
-0.711500278	0.4135064409
-0.7029056581	0.4230662616
-0.6942838663	0.4326064969
-0.685635097	0.4421267743
-0.6769595478	0.4516267264
-0.6682574225	0.4611059902
-0.659528929	0.4705642095
-0.6525272928	0.4800010329
-0.6437518813	0.4894161133
-0.6367129964	0.4988091103
-0.6278913891	0.5081796887
-0.6208158469	0.5175275191
-0.6119488004	0.5268522763
-0.6048372179	0.5361536419
-0.597709822	0.5454313045
-0.5905667412	0.5546849556
-0.5834081062	0.5639142932
-0.5762340508	0.5731190228
-0.5690447105	0.5822988534
-0.5618402214	0.591453501
-0.5546207243	0.6005826866
-0.5491963377	0.6096861382
-0.5419509186	0.6187635877
-0.5346908867	0.6278147755
-0.5292363611	0.6368394456
-0.5219511119	0.6458373482
-0.5146516614	0.6548082394
-0.5091678454	0.6637518817
-0.5036761919	0.6726680434
-0.4963419127	0.6815564976
-0.4908322319	0.6904170234
-0.4834741593	0.6992494078
-0.4779468196	0.7080534394
-0.4724120275	0.7168289165
-0.4668698515	0.7255756417
-0.4613203621	0.7342934215
-0.4539097912	0.7429820726
-0.448343517	0.7516414113
-0.4427701688	0.7602712648
-0.4371898208	0.7688714627
-0.4316025469	0.777441842
-0.4260084207	0.7859822433
-0.4204075186	0.7944925143
-0.4166698557	0.8029725086
-0.4110578271	0.8114220831
-0.4054392254	0.8198411011
-0.3998141272	0.8282294315
-0.3941826107	0.8365869489
-0.3904247392	0.8449135314
-0.3847826996	0.8532090646
-0.379134453	0.8614734367
-0.3734800783	0.8697065435
-0.3697071309	0.877908285
-0.3640427224	0.8860785645
-0.3602631604	0.8942172915
-0.3545889445	0.9023243802
-0.3489089541	0.9103997526
-0.3451191261	0.9184433297
-0.3394296956	0.9264550424
-0.3356336519	0.934434821
-0.3318351654	0.9423826061
-0.3261329106	0.9502983411
-0.3223284279	0.95818197
-0.3166172957	0.9660334454
-0.3128069736	0.973852725
-0.3089943608	0.9816397664
-0.3032712019	0.9893945345
-0.2994529748	0.9971169988
-0.2956325468	1.004807131
-0.2898978356	1.012464907
-0.2860720201	1.020090308
-0.2822440956	1.027683322
-0.2784140881	1.035243933
-0.2745820243	1.042772133
-0.2688301308	1.050267921
-0.264993042	1.057731295
-0.2611539901	1.065162259
-0.2573130014	1.072560819
-0.2534701034	1.079926985
-0.2496253229	1.087260775
-0.2457786866	1.094562199
-0.2419302218	1.101831282
-0.238079956	1.109068047
-0.2342279164	1.11627252
-0.23037413	1.123444732
-0.2265186245	1.130584715
-0.2226614272	1.137692505
-0.2188025664	1.144768142
-0.2149420692	1.151811666
-0.2110799634	1.158823124
-0.2072162768	1.165802561
-0.2033510373	1.172750028
-0.1994842733	1.179665578
-0.195616012	1.186549266
-0.1917462822	1.193401148
-0.1878751117	1.200221288
-0.1859389949	1.207009744
-0.1820657162	1.213766585
-0.1781910677	1.220491876
-0.1743150775	1.227185684
-0.1704377742	1.233848087
-0.1665591863	1.240479155
-0.1646194195	1.247078961
-0.160738958	1.253647589
-0.1568572833	1.260185115
-0.1529744242	1.266691619
-0.1510325594	1.273167188
-0.1471479775	1.279611906
-0.143262283	1.286025861
-0.1413190274	1.292409139
-0.1374317182	1.298761833
-0.1335433686	1.305084034
-0.1315988129	1.311375836
-0.1277089572	1.317637334
-0.1238181339	1.323868624
-0.1218723684	1.330069805
-0.1179801479	1.336240976
-0.1140870328	1.342382236
-0.1121401488	1.348493689
-0.1082457457	1.354575437
-0.1062982344	1.360627586
-0.1024026098	1.366650241
-0.1004545039	1.372643508
-0.09655772356	1.378607492
-0.09266020933	1.384542308
-0.09071118629	1.390448061
-0.08681262645	1.396324864
-0.08486309709	1.402172825
-0.08096355798	1.407992062
-0.07901355564	1.413782684
-0.07511310356	1.419544807
-0.07316266131	1.425278544
-0.06926136274	1.430984015
-0.06731051387	1.436661332
-0.06340843529	1.442310616
-0.06145721313	1.44793198
-0.05950587387	1.453525544
-0.05560285913	1.459091429
-0.05365119095	1.464629752
-0.04974755181	1.470140635
-0.04779558819	1.475624196
-0.0458435335	1.481080559
-0.04193916572	1.486509842
-0.0399868601	1.491912167
-0.03608202389	1.497287657
-0.03412950076	1.502636436
-0.03217691255	1.507958622
-0.02827155583	1.513254343
-0.02631879471	1.518523719
-0.02436598346	1.523766876
-0.02046022524	1.528983934
-0.01850728577	1.534175022
-0.01655431097	1.539340259
-0.01264827041	1.544479773
-0.01069521209	1.549593687
-0.008742133357	1.554682124
-0.004835929606	1.559745211
-0.002882812038	1.564783069
-1.569795828	0.0008234362584
-1.564783069	0.0008234362584
-1.559745211	0.0008234362584
-1.554682124	0.0008234362584
-1.549593687	0.0008234362584
-1.544479773	0.0008234362584
-1.539340259	0.0008234362584
-1.534175022	0.0008234362584
-1.528983934	0.0008234362584
-1.523766876	0.0008234362584
-1.518523719	0.0008234362584
-1.513254343	0.0008234362584
-1.507958622	0.00277655952
-1.502636436	0.00277655952
-1.497287657	0.00277655952
-1.491912167	0.00277655952
-1.486509842	0.00277655952
-1.481080559	0.004729677488
-1.475624196	0.004729677488
-1.470140635	0.004729677488
-1.464629752	0.004729677488
-1.459091429	0.006682786426
-1.453525544	0.006682786426
-1.44793198	0.006682786426
-1.442310616	0.00863588263
-1.436661332	0.00863588263
-1.430984015	0.01058896237
-1.425278544	0.01058896237
-1.419544807	0.01058896237
-1.413782684	0.01254202189
-1.407992062	0.01254202189
-1.402172825	0.01449505752
-1.396324864	0.01449505752
-1.390448061	0.01644806547
-1.384542308	0.01840104208
-1.378607492	0.01840104208
-1.372643508	0.02035398358
-1.366650241	0.02035398358
-1.360627586	0.02230688626
-1.354575437	0.02425974642
-1.348493689	0.02425974642
-1.342382236	0.02621256031
-1.336240976	0.02816532424
-1.330069805	0.03011803447
-1.323868624	0.03011803447
-1.317637334	0.03207068721
-1.311375836	0.03402327885
-1.305084034	0.03597580565
-1.298761833	0.03792826382
-1.292409139	0.03988064976
-1.286025861	0.04183295961
-1.279611906	0.04378518978
-1.273167188	0.04573733644
-1.266691619	0.047689396
-1.260185115	0.04964136469
-1.253647589	0.05159323874
-1.247078961	0.05354501452
-1.240479155	0.0554966883
-1.233848087	0.05744825636
-1.227185684	0.05939971495
-1.220491876	0.06330228922
-1.213766585	0.06525339732
-1.207009744	0.06720438123
-1.200221288	0.07110596154
-1.193401148	0.07305655047
-1.186549266	0.07500700033
-1.179665578	0.07890746838
-1.172750028	0.08085747904
-1.165802561	0.08475703537
-1.158823124	0.08670657346
-1.151811666	0.09060515173
-1.144768142	0.09255418426
-1.137692505	0.09645171798
-1.130584715	0.1003485188
-1.123444732	0.1042445571
-1.11627252	0.1061922811
-1.109068047	0.1100871211
-1.101831282	0.1139811251
-1.094562199	0.1178742643
-1.087260775	0.1217665094
-1.079926985	0.1256578312
-1.072560819	0.1295482006
-1.065162259	0.1334375885
-1.057731295	0.137325966
-1.050267921	0.1412133039
-1.042772133	0.1450995733
-1.035243933	0.150926911
-1.027683322	0.1548103831
-1.020090308	0.1586926859
-1.012464907	0.1645138845
-1.004807131	0.1683931383
-0.9971169988	0.1742096294
-0.9893945345	0.1780856557
-0.9816397664	0.1838971722
-0.973852725	0.1897055761
-0.9660334454	0.193576069
-0.95818197	0.1993790735
-0.9502983411	0.2051787118
-0.9423826061	0.2109748894
-0.934434821	0.2167675118
-0.9264550424	0.2225564859
-0.9184433297	0.2283417172
-0.9103997526	0.2341231136
-0.9023243802	0.2399005817
-0.8942172915	0.2456740297
-0.8860785645	0.2533655476
-0.877908285	0.259129258
-0.8697065435	0.2648886434
-0.8614734367	0.2725609387
-0.8532090646	0.2802251709
-0.8449135314	0.2859679259
-0.8365869489	0.2936175375
-0.8282294315	0.301258506
-0.8198411011	0.3088906231
-0.8114220831	0.3165136828
-0.8029725086	0.3241274796
-0.7944925143	0.3317318106
-0.7859822433	0.3393264733
-0.777441842	0.3469112675
-0.7688714627	0.356378082
-0.7602712648	0.3639399501
-0.7516414113	0.3733774874
-0.7429820726	0.3809154432
-0.7342934215	0.3903224835
-0.7255756417	0.3997120633
-0.7168289165	0.4090838186
-0.7080534394	0.4184373896
-0.6992494078	0.4277724218
-0.6904170234	0.4370885637
-0.6815564976	0.4463854702
-0.6726680434	0.4556628012
-0.6637518817	0.4667692834
-0.6548082394	0.4760023684
-0.6458373482	0.4870548035
-0.6368394456	0.4980769721
-0.6278147755	0.5090683311
-0.6187635877	0.5200283468
-0.6096861382	0.5309564994
-0.6005826866	0.5418522776
-0.591453501	0.5527151807
-0.5822988534	0.5653463656
-0.5731190228	0.5779313803
-0.5639142932	0.5886812267
-0.5546849556	0.6011785524
-0.5454313045	0.6136276514
-0.5361536419	0.6260278434
-0.5268522763	0.6383784682
-0.5175275191	0.6524319539
-0.5081796887	0.664674236
-0.4988091103	0.6786023091
-0.4894161133	0.6924622504
-0.4800010329	0.7062532348
-0.4705642095	0.7199744744
-0.4611059902	0.7336252161
-0.4516267264	0.747204739
-0.4421267743	0.7623957219
-0.4326064969	0.7774947738
-0.4230662616	0.7908382699
-0.4135064409	0.8074136468
-0.4039274127	0.8222318773
-0.3943295598	0.8369549961
-0.3847132701	0.8532016566
-0.3750789361	0.867721852
-0.3654269563	0.8837415843
-0.3557577311	0.9012240993
-0.3460716693	0.9169900769
-0.3363691813	0.9326343175
-0.3266506832	0.9497017976
-0.3169165962	0.9666208319
-0.3071673443	0.9833909587
-0.2974033564	1.000011808
-0.2876250658	1.017973065
-0.2778329095	1.035756089
-0.2680273285	1.053360752
-0.2582087672	1.070787033
-0.2483776745	1.088035027
-0.2385345018	1.10651939
-0.2286797049	1.124795124
-0.2188137426	1.142862742
-0.2089370766	1.162088161
-0.1990501721	1.179725702
-0.1891534974	1.198489861
-0.1792475226	1.218330866
-0.169332722	1.236604695
-0.1594095714	1.25592363
-0.1494785497	1.274975362
-0.1395401376	1.295005083
-0.129594818	1.31351146
-0.1196430764	1.332964736
-0.1096853999	1.353312701
-0.09972227684	1.372164781
-0.0897541978	1.391881209
-0.07978165471	1.411278166
-0.06980514088	1.431472516
-0.05982515047	1.451318384
-0.04984217913	1.470820905
-0.03985672294	1.491040176
-0.02986927905	1.510888929
-0.0198803452	1.531388984
-0.009890419376	1.551492852
0.01009041437	-1.550653176
0.02008032524	-1.530532755
0.03006923419	-1.511051211
0.04005664311	-1.491205491
0.05004205443	-1.4709893
0.06002497099	-1.45148975
0.07000489672	-1.431646895
0.07998133586	-1.411455603
0.08995379437	-1.392061572
0.09992177897	-1.372348109
0.1098847978	-1.352311185
0.1198423605	-1.333153924
0.1297939782	-1.313703535
0.1397391642	-1.293957004
0.1496774332	-1.275173113
0.159608302	-1.256124163
0.1695312898	-1.236808034
0.1794459186	-1.21722274
0.1893517116	-1.198698674
0.1992481959	-1.179937181
0.2091348998	-1.160937036
0.219011356	-1.143079399
0.2288770994	-1.125014287
0.2387316682	-1.106741067
0.2485746033	-1.088259224
0.2584054497	-1.071013557
0.2682237553	-1.052129559
0.2780290721	-1.034512363
0.287820955	-1.01820658
0.2975989637	-1.000247651
0.3073626607	-0.9836289326
0.317111613	-0.9668609317
0.3268453926	-0.9499440176
0.3365635739	-0.9328786493
0.3462657371	-0.9156653841
0.3559514663	-0.899889166
0.36562035	-0.8839918176
0.3752719806	-0.8679739704
0.3849059573	-0.8518363267
0.3945218816	-0.83721066
0.4041193613	-0.8208476027
0.4136980091	-0.8060204967
0.423257441	-0.7910990683
0.4327972805	-0.7760840897
0.442317155	-0.7626595721
0.451816696	-0.7474701843
0.4612955423	-0.7338920635
0.4707533367	-0.7185315679
0.4801897278	-0.7048029408
0.4896043694	-0.6910046508
0.4989969208	-0.6788746239
0.5083670474	-0.6649478776
0.5177144186	-0.6509538381
0.5270387114	-0.6386545514
0.5363396059	-0.6263050438
0.5456167904	-0.6139059554
0.5548699575	-0.601457945
0.5640988052	-0.588961692
0.5733030389	-0.5764178976
0.5824823685	-0.5656287802
0.5916365087	-0.5529986216
0.6007651818	-0.542136584
0.6098681161	-0.5312416588
0.6189450428	-0.5184900135
0.6279957012	-0.5075255606
0.6370198375	-0.4983646098
0.6460172016	-0.4873432395
0.6549875502	-0.4762915882
0.6639306447	-0.4670591448
0.6728462536	-0.4559534193
0.6817341501	-0.4466767087
0.6905941159	-0.4355188309
0.699425934	-0.4261994786
0.7082293965	-0.4168612957
0.7170043002	-0.407504633
0.725750448	-0.3981298464
0.7344676463	-0.3906172101
0.7431557119	-0.3812107116
0.7518144629	-0.3717871099
0.760443724	-0.3642361646
0.7690433267	-0.3547827195
0.7776131077	-0.3472083901
0.786152907	-0.3396239865
0.7946625744	-0.3320297069
0.8031419594	-0.3225232742
0.8115909238	-0.3149075076
0.8200093284	-0.3072825214
0.8283970435	-0.3015578552
0.8367539425	-0.2939172299
0.845079905	-0.286267953
0.8533748152	-0.2786102343
0.861638563	-0.2728615322
0.8698710434	-0.2651895486
0.8780721551	-0.2594303919
0.8862418029	-0.2517447968
0.8943798973	-0.2459756786
0.9024863532	-0.2402024431
0.9105610886	-0.2344251828
0.9186040297	-0.2286439895
0.9266151029	-0.2209297745
0.9345942421	-0.2151397657
0.9425413858	-0.2112777414
0.9504564784	-0.2054817475
0.9583394644	-0.1996822875
0.9661902971	-0.1938794571
0.9740089304	-0.1880733497
0.9817953254	-0.1842008382
0.989549448	-0.1783894823
0.9972712648	-0.1725751042
1.004960749	-0.1686972208
1.012617878	-0.1648180655
1.020242632	-0.1589970105
1.027834994	-0.1551148006
1.035394957	-0.1492892982
1.042922511	-0.1454042132
1.050417648	-0.1415180289
1.057880373	-0.1376307736
1.065310689	-0.1337424766
1.072708601	-0.1298531669
1.080074118	-0.1259628733
1.087407259	-0.1220716251
1.094708036	-0.1181794514
1.101976472	-0.1142863812
1.10921259	-0.1103924439
1.116416416	-0.1064976685
1.123587983	-0.1026020845
1.13072732	-0.1006539985
1.137834468	-0.09675725651
1.14490946	-0.09285977907
1.151952343	-0.09091077379
1.158963159	-0.0870122487
1.165941956	-0.08506273607
1.172888783	-0.08116322928
1.179803695	-0.07921324252
1.186686745	-0.07531282051
1.193537992	-0.07336239272
1.200357496	-0.06946112196
1.207145319	-0.06751028636
1.213901527	-0.06555932231
1.220626187	-0.06165702336
1.227319367	-0.05970569598
1.233981143	-0.05775425477
1.240611582	-0.05580270366
1.247210765	-0.05385104619
1.25377877	-0.05189928615
1.260315671	-0.04994742729
1.266821557	-0.04604342762
1.273296508	-0.04409129435
1.279740608	-0.04213907706
1.286153949	-0.04018677943
1.292536613	-0.04018677943
1.298888695	-0.03823440521
1.305210289	-0.03628195812
1.311501482	-0.03432944185
1.317762374	-0.03237686011
1.323993062	-0.03042421669
1.330193641	-0.02847151521
1.33636421	-0.02847151521
1.342504873	-0.02651875949
1.348615731	-0.02456595319
1.354696885	-0.02261310003
1.360748444	-0.02261310003
1.366770509	-0.02066020379
1.372763187	-0.02066020379
1.378726588	-0.01870726811
1.384660821	-0.01675429676
1.390565992	-0.01675429676
1.396442216	-0.01480129346
1.402289602	-0.01480129346
1.408108263	-0.01284826195
1.413898316	-0.01284826195
1.419659869	-0.01089520593
1.42539304	-0.01089520593
1.431097946	-0.00894212911
1.436774701	-0.00894212911
1.442423423	-0.00894212911
1.448044231	-0.006989035246
1.45363724	-0.006989035246
1.459202572	-0.006989035246
1.464740344	-0.005035928057
1.47025068	-0.005035928057
1.475733695	-0.005035928057
1.481189513	-0.003082811253
1.486618254	-0.003082811253
1.49202004	-0.003082811253
1.497394996	-0.003082811253
1.502743241	-0.003082811253
1.508064898	-0.001129688575
1.513360088	-0.001129688575
1.518628939	-0.001129688575
1.523871573	-0.001129688575
1.529088111	-0.001129688575
1.534278678	-0.001129688575
1.5394434	-0.001129688575
1.5445824	-0.001129688575
1.549695802	-0.001129688575
1.55478373	0.0008234362584
1.559846311	0.0008234362584
1.564883665	0.0008234362584


==> article_02_OPTRO2024_v3_arxiv/TikZ/SPM_D1_ST1_complet.dat <==
0.0009775389847	-1.570896321
-0.002932615087	-1.5658838
-0.004887685581	-1.560846151
-0.006842746736	-1.555783248
-0.01075282609	-1.550694968
-0.01270783681	-1.545581186
-0.01466282323	-1.540441778
-0.01857270829	-1.535276615
-0.02052759946	-1.530085577
-0.0224824514	-1.524868538
-0.02639202268	-1.519625372
-0.02834673451	-1.514355958
-0.03030139224	-1.509060172
-0.03421053026	-1.503737886
-0.0361650031	-1.498388981
-0.03811940685	-1.493013333
-0.04202799225	-1.487610817
-0.04398216636	-1.482181313
-0.04789025908	-1.476724697
-0.04984417003	-1.471240849
-0.05179798595	-1.465729647
-0.05570531724	-1.460190968
-0.05765882535	-1.454624697
-0.06156550753	-1.449030707
-0.06351867431	-1.443408886
-0.06742464052	-1.43775911
-0.0693774326	-1.432081263
-0.07328261602	-1.426375225
-0.07523499993	-1.420640884
-0.07913933386	-1.41487812
-0.08109127636	-1.409086818
-0.08499469402	-1.403266865
-0.08694616169	-1.397418144
-0.09084859658	-1.391540546
-0.09279955637	-1.385633956
-0.0967009419	-1.379698263
-0.09865136031	-1.373733358
-0.1025516305	-1.36773913
-0.1045014744	-1.361715473
-0.1084005627	-1.35566228
-0.1103497994	-1.349579442
-0.1142476396	-1.343466855
-0.1181446112	-1.337324418
-0.120092762	-1.331152024
-0.1239883757	-1.324949574
-0.1278830475	-1.318716969
-0.1298300213	-1.312454112
-0.1337232257	-1.306160902
-0.1376154157	-1.299837245
-0.139561121	-1.293483047
-0.1434517342	-1.287098214
-0.1473412603	-1.280682659
-0.1492856067	-1.274236288
-0.1531734476	-1.267759015
-0.1570601288	-1.261250756
-0.1609456219	-1.254711425
-0.1628879138	-1.248140939
-0.1667715703	-1.241539221
-0.1706539666	-1.234906189
-0.174535074	-1.228241769
-0.1764751353	-1.221545885
-0.180354256	-1.214818468
-0.1842320166	-1.208059443
-0.1881083883	-1.201268746
-0.1919833434	-1.194446312
-0.1958568529	-1.187592074
-0.1997288892	-1.180705975
-0.2016643461	-1.173787955
-0.2055341191	-1.166837958
-0.2094023487	-1.159855933
-0.2132690065	-1.152841828
-0.2171340644	-1.145795594
-0.2209974946	-1.138717184
-0.2248592696	-1.131606564
-0.2287193616	-1.124463685
-0.232577743	-1.117288517
-0.2364343861	-1.110081022
-0.2402892632	-1.102841172
-0.2441423474	-1.09556894
-0.247993611	-1.088264301
-0.2518430268	-1.080927234
-0.2576136266	-1.07355772
-0.2614583043	-1.06615575
-0.2653010398	-1.058721306
-0.2691418058	-1.051254385
-0.2729805757	-1.043754983
-0.2768173226	-1.036223099
-0.2825685919	-1.028658738
-0.2864001652	-1.021061904
-0.2902296236	-1.013432611
-0.2940569395	-1.005770872
-0.2997938398	-0.9980767097
-0.3036156868	-0.9903501424
-0.3074353001	-0.9825911994
-0.3112526546	-0.9747999113
-0.3169743933	-0.9669763144
-0.3207859874	-0.9591204461
-0.3264989658	-0.9512323522
-0.3303046394	-0.9433120797
-0.336008619	-0.9353596832
-0.3398082146	-0.9273752171
-0.3436053351	-0.9193587446
-0.3492963202	-0.9113103311
-0.3549815966	-0.9032300478
-0.358768568	-0.8951179724
-0.3644441453	-0.8869741822
-0.3682245738	-0.8787987658
-0.3738902235	-0.8705918104
-0.3795498076	-0.8623534133
-0.3833194542	-0.8540836727
-0.38896875	-0.8457826954
-0.3946117671	-0.8374505906
-0.4002484255	-0.8290874742
-0.404002626	-0.8206934677
-0.4096285125	-0.8122686956
-0.4152478313	-0.8038132897
-0.4208605067	-0.7953273855
-0.4264664608	-0.7868111279
-0.432065619	-0.7782646605
-0.437657906	-0.7696881376
-0.4432432458	-0.7610817191
-0.4488215659	-0.7524455664
-0.4543927924	-0.7437798499
-0.4599568515	-0.7350847435
-0.4655136726	-0.72636043
-0.4710631835	-0.717607093
-0.4784510377	-0.7088249272
-0.4839832171	-0.7000141278
-0.4895078523	-0.6911748997
-0.4968621798	-0.6823074511
-0.5023689468	-0.6734119982
-0.5078679434	-0.664488761
-0.5151877373	-0.6555379671
-0.5206683452	-0.6465598462
-0.5279633837	-0.6375546386
-0.5352440656	-0.6285225877
-0.5406950662	-0.6194639438
-0.5479502662	-0.6103789618
-0.5551907028	-0.6012679033
-0.5624162315	-0.5921310368
-0.5678255103	-0.5829686343
-0.5750246111	-0.5737809752
-0.582208418	-0.5645683442
-0.5893767977	-0.555331032
-0.5965296127	-0.5460693348
-0.6054485465	-0.536783555
-0.6125658673	-0.527473999
-0.6196672042	-0.5181409831
-0.6285212104	-0.5087848243
-0.6355861335	-0.4994058482
-0.6426346753	-0.4900043852
-0.6514221393	-0.480580771
-0.6601836004	-0.4711353471
-0.6671738998	-0.4616684608
-0.6758880067	-0.4521804645
-0.6845755089	-0.4426717162
-0.6932362035	-0.433142578
-0.7018698894	-0.4235934202
-0.7121943886	-0.4140246143
-0.7207679808	-0.40443654
-0.7293139616	-0.3948295806
-0.7395324424	-0.3852041263
-0.7480170621	-0.3755605686
-0.7581614207	-0.365899308
-0.7682649506	-0.3562207467
-0.7783273867	-0.3465252929
-0.7883484722	-0.3368133594
-0.7983279613	-0.327085363
-0.8099178128	-0.3173417257
-0.8214503706	-0.3075828729
-0.831289563	-0.2978092349
-0.8427148391	-0.2880212461
-0.8540819058	-0.2782193446
-0.867001199	-0.2684039724
-0.8782425979	-0.2585755762
-0.8910175986	-0.2487346044
-0.9037151391	-0.2388815114
-0.9163349092	-0.2290167533
-0.9304388368	-0.2191407906
-0.944443617	-0.2092540863
-0.958348933	-0.199357107
-0.9721545084	-0.1894503221
-0.9873767786	-0.1795342037
-1.003978417	-0.1696092271
-1.018940732	-0.1596758697
-1.036731783	-0.1497346115
-1.052883244	-0.139785935
-1.071777703	-0.1298303248
-1.090462515	-0.1198682672
-1.110350465	-0.1099002511
-1.131390089	-0.09992676645
-1.152152374	-0.08994830557
-1.175349039	-0.07996536154
-1.200857087	-0.06997842913
-1.227234674	-0.05998800432
-1.25697444	-0.04999458412
-1.289836076	-0.03999866634
-1.326769184	-0.03000074962
-1.370895354	-0.02000133318
-1.429208004	-0.01000091663
-1.570796327	0
1.570796327	0
1.429208004	0.01000091663
1.370895354	0.02000133318
1.326769184	0.03000074962
1.289836076	0.03999866634
1.25697444	0.04999458412
1.227234674	0.05998800432
1.200857087	0.06997842913
1.175349039	0.07996536154
1.152152374	0.08994830557
1.131390089	0.09992676645
1.110350465	0.1099002511
1.090462515	0.1198682672
1.071777703	0.1298303248
1.052883244	0.139785935
1.036731783	0.1497346115
1.018940732	0.1596758697
1.003978417	0.1696092271
0.9873767786	0.1795342037
0.9721545084	0.1894503221
0.958348933	0.199357107
0.944443617	0.2092540863
0.9304388368	0.2191407906
0.9163349092	0.2290167533
0.9037151391	0.2388815114
0.8910175986	0.2487346044
0.8782425979	0.2585755762
0.867001199	0.2684039724
0.8540819058	0.2782193446
0.8427148391	0.2880212461
0.831289563	0.2978092349
0.8214503706	0.3075828729
0.8099178128	0.3173417257
0.7983279613	0.327085363
0.7883484722	0.3368133594
0.7783273867	0.3465252929
0.7682649506	0.3562207467
0.7581614207	0.365899308
0.7480170621	0.3755605686
0.7395324424	0.3852041263
0.7293139616	0.3948295806
0.7207679808	0.40443654
0.7121943886	0.4140246143
0.7018698894	0.4235934202
0.6932362035	0.433142578
0.6845755089	0.4426717162
0.6758880067	0.4521804645
0.6671738998	0.4616684608
0.6601836004	0.4711353471
0.6514221393	0.480580771
0.6426346753	0.4900043852
0.6355861335	0.4994058482
0.6285212104	0.5087848243
0.6196672042	0.5181409831
0.6125658673	0.527473999
0.6054485465	0.536783555
0.5965296127	0.5460693348
0.5893767977	0.555331032
0.582208418	0.5645683442
0.5750246111	0.5737809752
0.5678255103	0.5829686343
0.5624162315	0.5921310368
0.5551907028	0.6012679033
0.5479502662	0.6103789618
0.5406950662	0.6194639438
0.5352440656	0.6285225877
0.5279633837	0.6375546386
0.5206683452	0.6465598462
0.5151877373	0.6555379671
0.5078679434	0.664488761
0.5023689468	0.6734119982
0.4968621798	0.6823074511
0.4895078523	0.6911748997
0.4839832171	0.7000141278
0.4784510377	0.7088249272
0.4710631835	0.717607093
0.4655136726	0.72636043
0.4599568515	0.7350847435
0.4543927924	0.7437798499
0.4488215659	0.7524455664
0.4432432458	0.7610817191
0.437657906	0.7696881376
0.432065619	0.7782646605
0.4264664608	0.7868111279
0.4208605067	0.7953273855
0.4152478313	0.8038132897
0.4096285125	0.8122686956
0.404002626	0.8206934677
0.4002484255	0.8290874742
0.3946117671	0.8374505906
0.38896875	0.8457826954
0.3833194542	0.8540836727
0.3795498076	0.8623534133
0.3738902235	0.8705918104
0.3682245738	0.8787987658
0.3644441453	0.8869741822
0.358768568	0.8951179724
0.3549815966	0.9032300478
0.3492963202	0.9113103311
0.3436053351	0.9193587446
0.3398082146	0.9273752171
0.336008619	0.9353596832
0.3303046394	0.9433120797
0.3264989658	0.9512323522
0.3207859874	0.9591204461
0.3169743933	0.9669763144
0.3112526546	0.9747999113
0.3074353001	0.9825911994
0.3036156868	0.9903501424
0.2997938398	0.9980767097
0.2940569395	1.005770872
0.2902296236	1.013432611
0.2864001652	1.021061904
0.2825685919	1.028658738
0.2768173226	1.036223099
0.2729805757	1.043754983
0.2691418058	1.051254385
0.2653010398	1.058721306
0.2614583043	1.06615575
0.2576136266	1.07355772
0.2518430268	1.080927234
0.247993611	1.088264301
0.2441423474	1.09556894
0.2402892632	1.102841172
0.2364343861	1.110081022
0.232577743	1.117288517
0.2287193616	1.124463685
0.2248592696	1.131606564
0.2209974946	1.138717184
0.2171340644	1.145795594
0.2132690065	1.152841828
0.2094023487	1.159855933
0.2055341191	1.166837958
0.2016643461	1.173787955
0.1997288892	1.180705975
0.1958568529	1.187592074
0.1919833434	1.194446312
0.1881083883	1.201268746
0.1842320166	1.208059443
0.180354256	1.214818468
0.1764751353	1.221545885
0.174535074	1.228241769
0.1706539666	1.234906189
0.1667715703	1.241539221
0.1628879138	1.248140939
0.1609456219	1.254711425
0.1570601288	1.261250756
0.1531734476	1.267759015
0.1492856067	1.274236288
0.1473412603	1.280682659
0.1434517342	1.287098214
0.139561121	1.293483047
0.1376154157	1.299837245
0.1337232257	1.306160902
0.1298300213	1.312454112
0.1278830475	1.318716969
0.1239883757	1.324949574
0.120092762	1.331152024
0.1181446112	1.337324418
0.1142476396	1.343466855
0.1103497994	1.349579442
0.1084005627	1.35566228
0.1045014744	1.361715473
0.1025516305	1.36773913
0.09865136031	1.373733358
0.0967009419	1.379698263
0.09279955637	1.385633956
0.09084859658	1.391540546
0.08694616169	1.397418144
0.08499469402	1.403266865
0.08109127636	1.409086818
0.07913933386	1.41487812
0.07523499993	1.420640884
0.07328261602	1.426375225
0.0693774326	1.432081263
0.06742464052	1.43775911
0.06351867431	1.443408886
0.06156550753	1.449030707
0.05765882535	1.454624697
0.05570531724	1.460190968
0.05179798595	1.465729647
0.04984417003	1.471240849
0.04789025908	1.476724697
0.04398216636	1.482181313
0.04202799225	1.487610817
0.03811940685	1.493013333
0.0361650031	1.498388981
0.03421053026	1.503737886
0.03030139224	1.509060172
0.02834673451	1.514355958
0.02639202268	1.519625372
0.0224824514	1.524868538
0.02052759946	1.530085577
0.01857270829	1.535276615
0.01466282323	1.540441778
0.01270783681	1.545581186
0.01075282609	1.550694968
0.006842746736	1.555783248
0.004887685581	1.560846151
0.002932615087	1.5658838
-1.571795827	-1.570407923
-1.571795827	-0.0009766600804
-1.571795827	1.570407923
-1.566783297	-1.570407923
-1.566783297	-0.0009766600804
-1.566783297	1.570407923
-1.561745615	-1.570407923
-1.561745615	-0.0009766600804
-1.561745615	1.570407923
-1.556682659	-1.570407923
-1.556682659	-0.0009766600804
-1.556682659	1.570407923
-1.5515943	-1.570407923
-1.5515943	-0.0009766600804
-1.5515943	1.570407923
-1.546480416	-1.570407923
-1.546480416	-0.0009766600804
-1.546480416	1.570407923
-1.541340881	-1.570407923
-1.541340881	-0.0009766600804
-1.541340881	1.570407923
-1.536175569	-1.570407923
-1.536175569	-0.0009766600804
-1.536175569	1.570407923
-1.530984354	-1.570407923
-1.530984354	-0.0009766600804
-1.530984354	1.570407923
-1.525767113	-1.570407923
-1.525767113	-0.0009766600804
-1.525767113	1.570407923
-1.520523723	-1.570407923
-1.520523723	-0.0009766600804
-1.520523723	1.570407923
-1.515254055	-1.570407923
-1.515254055	-0.0009766600804
-1.515254055	1.570407923
-1.509957988	-1.570407923
-1.509957988	-0.0009766600804
-1.509957988	1.570407923
-1.504635398	-1.570407923
-1.504635398	-0.00292997838
-1.504635398	1.570407923
-1.49928616	-1.570407923
-1.49928616	-0.00292997838
-1.49928616	1.570407923
-1.49391015	-1.570407923
-1.49391015	-0.00292997838
-1.49391015	1.570407923
-1.488507246	-1.570407923
-1.488507246	-0.00292997838
-1.488507246	1.570407923
-1.483077324	-1.570407923
-1.483077324	-0.00292997838
-1.483077324	1.570407923
-1.477620264	-1.570407923
-1.477620264	-0.004883291084
-1.477620264	1.570407923
-1.47213594	-1.570407923
-1.47213594	-0.004883291084
-1.47213594	1.570407923
-1.466624234	-1.570407923
-1.466624234	-0.004883291084
-1.466624234	1.570407923
-1.461085022	-1.570407923
-1.461085022	-0.006836594482
-1.461085022	1.570407923
-1.455518185	-1.570407923
-1.455518185	-0.006836594482
-1.455518185	1.570407923
-1.449923602	-1.570407923
-1.449923602	-0.006836594482
-1.449923602	1.570407923
-1.444301155	-1.570407923
-1.444301155	-0.008789884831
-1.444301155	1.570407923
-1.438650719	-1.570407923
-1.438650719	-0.008789884831
-1.438650719	1.570407923
-1.432972184	-1.570407923
-1.432972184	-0.008789884831
-1.432972184	1.570407923
-1.427265425	-1.570407923
-1.427265425	-0.01074315841
-1.427265425	1.570407923
-1.421530328	-1.570407923
-1.421530328	-0.01074315841
-1.421530328	1.570407923
-1.415766777	-1.570407923
-1.415766777	-0.0126964115
-1.415766777	1.570407923
-1.409974652	-1.570407923
-1.409974652	-0.0126964115
-1.409974652	1.570407923
-1.404153843	-1.570407923
-1.404153843	-0.01464964036
-1.404153843	1.570407923
-1.398304234	-1.570407923
-1.398304234	-0.01464964036
-1.398304234	1.570407923
-1.39242571	-1.570407923
-1.39242571	-0.01660284129
-1.39242571	1.570407923
-1.386518158	-1.570407923
-1.386518158	-0.01660284129
-1.386518158	1.570407923
-1.380581469	-1.570407923
-1.380581469	-0.01855601053
-1.380581469	1.570407923
-1.374615532	-1.570407923
-1.374615532	-0.01855601053
-1.374615532	1.570407923
-1.368620237	-1.570407923
-1.368620237	-0.0205091444
-1.368620237	1.570407923
-1.362595472	-1.570407923
-1.362595472	-0.02246223914
-1.362595472	1.570407923
-1.356541134	-1.570407923
-1.356541134	-0.02246223914
-1.356541134	1.570407923
-1.350457114	-1.570407923
-1.350457114	-0.02441529101
-1.350457114	1.570407923
-1.344343307	-1.570407923
-1.344343307	-0.02636829636
-1.344343307	1.570407923
-1.33819961	-1.570407923
-1.33819961	-0.02636829636
-1.33819961	1.570407923
-1.332025917	-1.570407923
-1.332025917	-0.0283212514
-1.332025917	1.570407923
-1.32582213	-1.570407923
-1.32582213	-0.03027415242
-1.32582213	1.570407923
-1.319588144	-1.570407923
-1.319588144	-0.03222699573
-1.319588144	1.570407923
-1.313323866	-1.570407923
-1.313323866	-0.03417977757
-1.313323866	1.570407923
-1.307029196	-1.570407923
-1.307029196	-0.03613249424
-1.307029196	1.570407923
-1.300704035	-1.570407923
-1.300704035	-0.03613249424
-1.300704035	1.570407923
-1.294348291	-1.570407923
-1.294348291	-0.038085142
-1.294348291	1.570407923
-1.287961872	-1.570407923
-1.287961872	-0.04003771717
-1.287961872	1.570407923
-1.281544685	-1.570407923
-1.281544685	-0.04199021599
-1.281544685	1.570407923
-1.27509664	-1.570407923
-1.27509664	-0.04394263484
-1.27509664	1.570407923
-1.268617649	-1.570407923
-1.268617649	-0.04589496983
-1.268617649	1.570407923
-1.262107626	-1.570407923
-1.262107626	-0.04784721738
-1.262107626	1.570407923
-1.255566487	-1.570407923
-1.255566487	-0.04979937375
-1.255566487	1.570407923
-1.248994148	-1.570407923
-1.248994148	-0.05175143517
-1.248994148	1.570407923
-1.24239053	-1.570407923
-1.24239053	-0.05565525855
-1.24239053	1.570407923
-1.235755552	-1.570407923
-1.235755552	-0.05760701294
-1.235755552	1.570407923
-1.22908914	-1.570407923
-1.22908914	-0.05955865767
-1.22908914	1.570407923
-1.222391218	-1.570407923
-1.222391218	-0.06151018894
-1.222391218	1.570407923
-1.215661711	-1.570407923
-1.215661711	-0.06346160302
-1.215661711	1.570407923
-1.208900552	-1.570407923
-1.208900552	-0.06736406496
-1.208900552	1.570407923
-1.202107669	-1.570407923
-1.202107669	-0.06931510532
-1.202107669	1.570407923
-1.195283	-1.570407923
-1.195283	-0.07126601376
-1.195283	1.570407923
-1.18842648	-1.570407923
-1.18842648	-0.07516741996
-1.18842648	1.570407923
-1.181538047	-1.570407923
-1.181538047	-0.07711791029
-1.181538047	1.570407923
-1.174617644	-1.570407923
-1.174617644	-0.08101844699
-1.174617644	1.570407923
-1.16766521	-1.570407923
-1.16766521	-0.08296848598
-1.16766521	1.570407923
-1.160680699	-1.570407923
-1.160680699	-0.08686808681
-1.160680699	1.570407923
-1.153664054	-1.570407923
-1.153664054	-0.08881764116
-1.153664054	1.570407923
-1.146615229	-1.570407923
-1.146615229	-0.0927162398
-1.146615229	1.570407923
-1.139534177	-1.570407923
-1.139534177	-0.09661413341
-1.139534177	1.570407923
-1.132420857	-1.570407923
-1.132420857	-0.09856280665
-1.132420857	1.570407923
-1.125275229	-1.570407923
-1.125275229	-0.1024595875
-1.125275229	1.570407923
-1.118097255	-1.570407923
-1.118097255	-0.1063555901
-1.118097255	1.570407923
-1.110886901	-1.570407923
-1.110886901	-0.1102507849
-1.110886901	1.570407923
-1.103644137	-1.570407923
-1.103644137	-0.1121980702
-1.103644137	1.570407923
-1.096368934	-1.570407923
-1.096368934	-0.1160919984
-1.096368934	1.570407923
-1.089061269	-1.570407923
-1.089061269	-0.1199850457
-1.089061269	1.570407923
-1.081721121	-1.570407923
-1.081721121	-0.1238771829
-1.081721121	1.570407923
-1.074348469	-1.570407923
-1.074348469	-0.1277683809
-1.074348469	1.570407923
-1.066943301	-1.570407923
-1.066943301	-0.1316586104
-1.066943301	1.570407923
-1.059505604	-1.570407923
-1.059505604	-0.1355478424
-1.059505604	1.570407923
-1.052035372	-1.570407923
-1.052035372	-0.1413797569
-1.052035372	1.570407923
-1.0445326	-1.570407923
-1.0445326	-0.1452663686
-1.0445326	1.570407923
-1.036997289	-1.570407923
-1.036997289	-0.1491518815
-1.036997289	1.570407923
-1.029429439	-1.570407923
-1.029429439	-0.1530362667
-1.029429439	1.570407923
-1.021829059	-1.570407923
-1.021829059	-0.158860667
-1.021829059	1.570407923
-1.014196159	-1.570407923
-1.014196159	-0.1627421074
-1.014196159	1.570407923
-1.006530755	-1.570407923
-1.006530755	-0.1685619556
-1.006530755	1.570407923
-0.9988328648	-1.570407923
-0.9988328648	-0.1724402715
-0.9988328648	1.570407923
-0.9911025103	-1.570407923
-0.9911025103	-0.1782552998
-0.9911025103	1.570407923
-0.9833397187	-1.570407923
-0.9833397187	-0.1821303133
-0.9833397187	1.570407923
-0.9755445207	-1.570407923
-0.9755445207	-0.1879402545
-0.9755445207	1.570407923
-0.9677169512	-1.570407923
-0.9677169512	-0.1937470161
-0.9677169512	1.570407923
-0.9598570497	-1.570407923
-0.9598570497	-0.1976163772
-0.9598570497	1.570407923
-0.9519648592	-1.570407923
-0.9519648592	-0.203417628
-0.9519648592	1.570407923
-0.9440404289	-1.570407923
-0.9440404289	-0.2092154462
-0.9440404289	1.570407923
-0.9360838091	-1.570407923
-0.9360838091	-0.2150097373
-0.9360838091	1.570407923
-0.9280950578	-1.570407923
-0.9280950578	-0.2208004071
-0.9280950578	1.570407923
-0.920074237	-1.570407923
-0.920074237	-0.2265873626
-0.920074237	1.570407923
-0.9120214128	-1.570407923
-0.9120214128	-0.2323705102
-0.9120214128	1.570407923
-0.903936655	-1.570407923
-0.903936655	-0.2381497567
-0.903936655	1.570407923
-0.8958200383	-1.570407923
-0.8958200383	-0.2458491916
-0.8958200383	1.570407923
-0.887671644	-1.570407923
-0.887671644	-0.2516189776
-0.887671644	1.570407923
-0.8794915588	-1.570407923
-0.8794915588	-0.2573845562
-0.8794915588	1.570407923
-0.871279871	-1.570407923
-0.871279871	-0.2650652926
-0.871279871	1.570407923
-0.8630366754	-1.570407923
-0.8630366754	-0.2708207005
-0.8630366754	1.570407923
-0.8547620724	-1.570407923
-0.8547620724	-0.2784875472
-0.8547620724	1.570407923
-0.8464561666	-1.570407923
-0.8464561666	-0.284232293
-0.8464561666	1.570407923
-0.8381190687	-1.570407923
-0.8381190687	-0.2918846006
-0.8381190687	1.570407923
-0.8297508956	-1.570407923
-0.8297508956	-0.2995283098
-0.8297508956	1.570407923
-0.821351764	-1.570407923
-0.821351764	-0.3071632133
-0.821351764	1.570407923
-0.8129218033	-1.570407923
-0.8129218033	-0.3147891042
-0.8129218033	1.570407923
-0.8044611427	-1.570407923
-0.8044611427	-0.3224057761
-0.8044611427	1.570407923
-0.795969919	-1.570407923
-0.795969919	-0.3300130264
-0.795969919	1.570407923
-0.7874482742	-1.570407923
-0.7874482742	-0.3376106524
-0.7874482742	1.570407923
-0.778896356	-1.570407923
-0.778896356	-0.3451984532
-0.778896356	1.570407923
-0.7703143163	-1.570407923
-0.7703143163	-0.354669085
-0.7703143163	1.570407923
-0.7617023142	-1.570407923
-0.7617023142	-0.3622340547
-0.7617023142	1.570407923
-0.7530605132	-1.570407923
-0.7530605132	-0.3716755276
-0.7530605132	1.570407923
-0.7443890824	-1.570407923
-0.7443890824	-0.3792166787
-0.7443890824	1.570407923
-0.7356881981	-1.570407923
-0.7356881981	-0.3886277697
-0.7356881981	1.570407923
-0.7269580399	-1.570407923
-0.7269580399	-0.3980214626
-0.7269580399	1.570407923
-0.7181987936	-1.570407923
-0.7181987936	-0.4073973932
-0.7181987936	1.570407923
-0.7094106528	-1.570407923
-0.7094106528	-0.4167552004
-0.7094106528	1.570407923
-0.7005938147	-1.570407923
-0.7005938147	-0.4260945278
-0.7005938147	1.570407923
-0.6917484824	-1.570407923
-0.6917484824	-0.435415025
-0.6917484824	1.570407923
-0.6828748652	-1.570407923
-0.6828748652	-0.4447163444
-0.6828748652	1.570407923
-0.6739731783	-1.570407923
-0.6739731783	-0.4539981441
-0.6739731783	1.570407923
-0.6650436443	-1.570407923
-0.6650436443	-0.465110064
-0.6650436443	1.570407923
-0.6560864882	-1.570407923
-0.6560864882	-0.4761928173
-0.6560864882	1.570407923
-0.6471019425	-1.570407923
-0.6471019425	-0.4854057575
-0.6471019425	1.570407923
-0.6380902466	-1.570407923
-0.6380902466	-0.4964335828
-0.6380902466	1.570407923
-0.6290516451	-1.570407923
-0.6290516451	-0.5074306726
-0.6290516451	1.570407923
-0.619986386	-1.570407923
-0.619986386	-0.5183964928
-0.619986386	1.570407923
-0.6108947282	-1.570407923
-0.6108947282	-0.5293305199
-0.6108947282	1.570407923
-0.6017769324	-1.570407923
-0.6017769324	-0.5402322413
-0.6017769324	1.570407923
-0.5926332661	-1.570407923
-0.5926332661	-0.5529094165
-0.5926332661	1.570407923
-0.5834640019	-1.570407923
-0.5834640019	-0.5637394352
-0.5834640019	1.570407923
-0.5742694212	-1.570407923
-0.5742694212	-0.5763316311
-0.5742694212	1.570407923
-0.5650498086	-1.570407923
-0.5650498086	-0.5870876996
-0.5650498086	1.570407923
-0.555805454	-1.570407923
-0.555805454	-0.5995923594
-0.555805454	1.570407923
-0.5465366562	-1.570407923
-0.5465366562	-0.6120488707
-0.5465366562	1.570407923
-0.5372437169	-1.570407923
-0.5372437169	-0.6244565507
-0.5372437169	1.570407923
-0.527926944	-1.570407923
-0.527926944	-0.6368147368
-0.527926944	1.570407923
-0.5185866509	-1.570407923
-0.5185866509	-0.6508769491
-0.5185866509	1.570407923
-0.5092231597	-1.570407923
-0.5092231597	-0.6631269388
-0.5092231597	1.570407923
-0.4998367946	-1.570407923
-0.4998367946	-0.6770638993
-0.4998367946	1.570407923
-0.4904278868	-1.570407923
-0.4904278868	-0.6909328062
-0.4904278868	1.570407923
-0.480996773	-1.570407923
-0.480996773	-0.7047328324
-0.480996773	1.570407923
-0.4715437945	-1.570407923
-0.4715437945	-0.7184631858
-0.4715437945	1.570407923
-0.4620693001	-1.570407923
-0.4620693001	-0.7321231085
-0.4620693001	1.570407923
-0.4525736426	-1.570407923
-0.4525736426	-0.7457118755
-0.4525736426	1.570407923
-0.4430571805	-1.570407923
-0.4430571805	-0.7609133291
-0.4430571805	1.570407923
-0.4335202777	-1.570407923
-0.4335202777	-0.7760229218
-0.4335202777	1.570407923
-0.4239633034	-1.570407923
-0.4239633034	-0.7910397758
-0.4239633034	1.570407923
-0.4143866318	-1.570407923
-0.4143866318	-0.8059630652
-0.4143866318	1.570407923
-0.4047906427	-1.570407923
-0.4047906427	-0.820792015
-0.4047906427	1.570407923
-0.3951757202	-1.570407923
-0.3951757202	-0.8355259004
-0.3951757202	1.570407923
-0.3855422546	-1.570407923
-0.3855422546	-0.8517845746
-0.3855422546	1.570407923
-0.3758906402	-1.570407923
-0.3758906402	-0.8679242085
-0.3758906402	1.570407923
-0.3662212764	-1.570407923
-0.3662212764	-0.8823474551
-0.3662212764	1.570407923
-0.3565345676	-1.570407923
-0.3565345676	-0.8998433183
-0.3565345676	1.570407923
-0.3468309224	-1.570407923
-0.3468309224	-0.9156214598
-0.3468309224	1.570407923
-0.337110755	-1.570407923
-0.337110755	-0.9312778851
-0.337110755	1.570407923
-0.3273744829	-1.570407923
-0.3273744829	-0.9483587853
-0.3273744829	1.570407923
-0.3176225288	-1.570407923
-0.3176225288	-0.9652912517
-0.3176225288	1.570407923
-0.3078553203	-1.570407923
-0.3078553203	-0.9820748135
-0.3078553203	1.570407923
-0.2980732872	-1.570407923
-0.2980732872	-1.000213887
-0.2980732872	1.570407923
-0.288276866	-1.570407923
-0.288276866	-1.01668499
-0.288276866	1.570407923
-0.2784664952	-1.570407923
-0.2784664952	-1.034482631
-0.2784664952	1.570407923
-0.2686426183	-1.570407923
-0.2686426183	-1.05210188
-0.2686426183	1.570407923
-0.258805683	-1.570407923
-0.258805683	-1.069542711
-0.258805683	1.570407923
-0.2489561394	-1.570407923
-0.2489561394	-1.088235705
-0.2489561394	1.570407923
-0.2390944416	-1.570407923
-0.2390944416	-1.105305221
-0.2390944416	1.570407923
-0.2292210485	-1.570407923
-0.2292210485	-1.123596537
-0.2292210485	1.570407923
-0.219336421	-1.570407923
-0.219336421	-1.141679656
-0.219336421	1.570407923
-0.2094410228	-1.570407923
-0.2094410228	-1.160921673
-0.2094410228	1.570407923
-0.1995353227	-1.570407923
-0.1995353227	-1.179923899
-0.1995353227	1.570407923
-0.1896197909	-1.570407923
-0.1896197909	-1.198687422
-0.1896197909	1.570407923
-0.1796949009	-1.570407923
-0.1796949009	-1.217213473
-0.1796949009	1.570407923
-0.1697611285	-1.570407923
-0.1697611285	-1.23550341
-0.1697611285	1.570407923
-0.159818953	-1.570407923
-0.159818953	-1.254839444
-0.159818953	1.570407923
-0.1498688556	-1.570407923
-0.1498688556	-1.273908111
-0.1498688556	1.570407923
-0.1399113199	-1.570407923
-0.1399113199	-1.2939557
-0.1399113199	1.570407923
-0.1299468318	-1.570407923
-0.1299468318	-1.312478636
-0.1299468318	1.570407923
-0.1199758794	-1.570407923
-0.1199758794	-1.33315652
-0.1199758794	1.570407923
-0.1099989521	-1.570407923
-0.1099989521	-1.352315643
-0.1099989521	1.570407923
-0.1000165418	-1.570407923
-0.1000165418	-1.371184721
-0.1000165418	1.570407923
-0.09002914161	-1.570407923
-0.09002914161	-1.390918956
-0.09002914161	1.570407923
-0.08003724631	-1.570407923
-0.08003724631	-1.411465618
-0.08003724631	1.570407923
-0.07004135195	-1.570407923
-0.07004135195	-1.430546088
-0.07004135195	1.570407923
-0.06004195566	-1.570407923
-0.06004195566	-1.450409932
-0.06004195566	1.570407923
-0.05003955598	-1.570407923
-0.05003955598	-1.471004605
-0.05003955598	1.570407923
-0.04003465192	-1.570407923
-0.04003465192	-1.491222515
-0.04003465192	1.570407923
-0.03002774354	-1.570407923
-0.03002774354	-1.511069892
-0.03002774354	1.570407923
-0.02001933136	-1.570407923
-0.02001933136	-1.530553022
-0.02001933136	1.570407923
-0.01000991643	-1.570407923
-0.01000991643	-1.550675045
-0.01000991643	1.570407923
0	-1.570796327
0	1.570796327
0.01000991643	-1.570407923
0.01000991643	1.550675045
0.01000991643	1.570407923
0.02001933136	-1.570407923
0.02001933136	1.530553022
0.02001933136	1.570407923
0.03002774354	-1.570407923
0.03002774354	1.511069892
0.03002774354	1.570407923
0.04003465192	-1.570407923
0.04003465192	1.491222515
0.04003465192	1.570407923
0.05003955598	-1.570407923
0.05003955598	1.471004605
0.05003955598	1.570407923
0.06004195566	-1.570407923
0.06004195566	1.450409932
0.06004195566	1.570407923
0.07004135195	-1.570407923
0.07004135195	1.430546088
0.07004135195	1.570407923
0.08003724631	-1.570407923
0.08003724631	1.411465618
0.08003724631	1.570407923
0.09002914161	-1.570407923
0.09002914161	1.390918956
0.09002914161	1.570407923
0.1000165418	-1.570407923
0.1000165418	1.371184721
0.1000165418	1.570407923
0.1099989521	-1.570407923
0.1099989521	1.352315643
0.1099989521	1.570407923
0.1199758794	-1.570407923
0.1199758794	1.33315652
0.1199758794	1.570407923
0.1299468318	-1.570407923
0.1299468318	1.312478636
0.1299468318	1.570407923
0.1399113199	-1.570407923
0.1399113199	1.2939557
0.1399113199	1.570407923
0.1498688556	-1.570407923
0.1498688556	1.273908111
0.1498688556	1.570407923
0.159818953	-1.570407923
0.159818953	1.254839444
0.159818953	1.570407923
0.1697611285	-1.570407923
0.1697611285	1.23550341
0.1697611285	1.570407923
0.1796949009	-1.570407923
0.1796949009	1.217213473
0.1796949009	1.570407923
0.1896197909	-1.570407923
0.1896197909	1.198687422
0.1896197909	1.570407923
0.1995353227	-1.570407923
0.1995353227	1.179923899
0.1995353227	1.570407923
0.2094410228	-1.570407923
0.2094410228	1.160921673
0.2094410228	1.570407923
0.219336421	-1.570407923
0.219336421	1.141679656
0.219336421	1.570407923
0.2292210485	-1.570407923
0.2292210485	1.123596537
0.2292210485	1.570407923
0.2390944416	-1.570407923
0.2390944416	1.105305221
0.2390944416	1.570407923
0.2489561394	-1.570407923
0.2489561394	1.088235705
0.2489561394	1.570407923
0.258805683	-1.570407923
0.258805683	1.069542711
0.258805683	1.570407923
0.2686426183	-1.570407923
0.2686426183	1.05210188
0.2686426183	1.570407923
0.2784664952	-1.570407923
0.2784664952	1.034482631
0.2784664952	1.570407923
0.288276866	-1.570407923
0.288276866	1.01668499
0.288276866	1.570407923
0.2980732872	-1.570407923
0.2980732872	1.000213887
0.2980732872	1.570407923
0.3078553203	-1.570407923
0.3078553203	0.9820748135
0.3078553203	1.570407923
0.3176225288	-1.570407923
0.3176225288	0.9652912517
0.3176225288	1.570407923
0.3273744829	-1.570407923
0.3273744829	0.9483587853
0.3273744829	1.570407923
0.337110755	-1.570407923
0.337110755	0.9312778851
0.337110755	1.570407923
0.3468309224	-1.570407923
0.3468309224	0.9156214598
0.3468309224	1.570407923
0.3565345676	-1.570407923
0.3565345676	0.8998433183
0.3565345676	1.570407923
0.3662212764	-1.570407923
0.3662212764	0.8823474551
0.3662212764	1.570407923
0.3758906402	-1.570407923
0.3758906402	0.8679242085
0.3758906402	1.570407923
0.3855422546	-1.570407923
0.3855422546	0.8517845746
0.3855422546	1.570407923
0.3951757202	-1.570407923
0.3951757202	0.8355259004
0.3951757202	1.570407923
0.4047906427	-1.570407923
0.4047906427	0.820792015
0.4047906427	1.570407923
0.4143866318	-1.570407923
0.4143866318	0.8059630652
0.4143866318	1.570407923
0.4239633034	-1.570407923
0.4239633034	0.7910397758
0.4239633034	1.570407923
0.4335202777	-1.570407923
0.4335202777	0.7760229218
0.4335202777	1.570407923
0.4430571805	-1.570407923
0.4430571805	0.7609133291
0.4430571805	1.570407923
0.4525736426	-1.570407923
0.4525736426	0.7457118755
0.4525736426	1.570407923
0.4620693001	-1.570407923
0.4620693001	0.7321231085
0.4620693001	1.570407923
0.4715437945	-1.570407923
0.4715437945	0.7184631858
0.4715437945	1.570407923
0.480996773	-1.570407923
0.480996773	0.7047328324
0.480996773	1.570407923
0.4904278868	-1.570407923
0.4904278868	0.6909328062
0.4904278868	1.570407923
0.4998367946	-1.570407923
0.4998367946	0.6770638993
0.4998367946	1.570407923
0.5092231597	-1.570407923
0.5092231597	0.6631269388
0.5092231597	1.570407923
0.5185866509	-1.570407923
0.5185866509	0.6508769491
0.5185866509	1.570407923
0.527926944	-1.570407923
0.527926944	0.6368147368
0.527926944	1.570407923
0.5372437169	-1.570407923
0.5372437169	0.6244565507
0.5372437169	1.570407923
0.5465366562	-1.570407923
0.5465366562	0.6120488707
0.5465366562	1.570407923
0.555805454	-1.570407923
0.555805454	0.5995923594
0.555805454	1.570407923
0.5650498086	-1.570407923
0.5650498086	0.5870876996
0.5650498086	1.570407923
0.5742694212	-1.570407923
0.5742694212	0.5763316311
0.5742694212	1.570407923
0.5834640019	-1.570407923
0.5834640019	0.5637394352
0.5834640019	1.570407923
0.5926332661	-1.570407923
0.5926332661	0.5529094165
0.5926332661	1.570407923
0.6017769324	-1.570407923
0.6017769324	0.5402322413
0.6017769324	1.570407923
0.6108947282	-1.570407923
0.6108947282	0.5293305199
0.6108947282	1.570407923
0.619986386	-1.570407923
0.619986386	0.5183964928
0.619986386	1.570407923
0.6290516451	-1.570407923
0.6290516451	0.5074306726
0.6290516451	1.570407923
0.6380902466	-1.570407923
0.6380902466	0.4964335828
0.6380902466	1.570407923
0.6471019425	-1.570407923
0.6471019425	0.4854057575
0.6471019425	1.570407923
0.6560864882	-1.570407923
0.6560864882	0.4761928173
0.6560864882	1.570407923
0.6650436443	-1.570407923
0.6650436443	0.465110064
0.6650436443	1.570407923
0.6739731783	-1.570407923
0.6739731783	0.4539981441
0.6739731783	1.570407923
0.6828748652	-1.570407923
0.6828748652	0.4447163444
0.6828748652	1.570407923
0.6917484824	-1.570407923
0.6917484824	0.435415025
0.6917484824	1.570407923
0.7005938147	-1.570407923
0.7005938147	0.4260945278
0.7005938147	1.570407923
0.7094106528	-1.570407923
0.7094106528	0.4167552004
0.7094106528	1.570407923
0.7181987936	-1.570407923
0.7181987936	0.4073973932
0.7181987936	1.570407923
0.7269580399	-1.570407923
0.7269580399	0.3980214626
0.7269580399	1.570407923
0.7356881981	-1.570407923
0.7356881981	0.3886277697
0.7356881981	1.570407923
0.7443890824	-1.570407923
0.7443890824	0.3792166787
0.7443890824	1.570407923
0.7530605132	-1.570407923
0.7530605132	0.3716755276
0.7530605132	1.570407923
0.7617023142	-1.570407923
0.7617023142	0.3622340547
0.7617023142	1.570407923
0.7703143163	-1.570407923
0.7703143163	0.354669085
0.7703143163	1.570407923
0.778896356	-1.570407923
0.778896356	0.3451984532
0.778896356	1.570407923
0.7874482742	-1.570407923
0.7874482742	0.3376106524
0.7874482742	1.570407923
0.795969919	-1.570407923
0.795969919	0.3300130264
0.795969919	1.570407923
0.8044611427	-1.570407923
0.8044611427	0.3224057761
0.8044611427	1.570407923
0.8129218033	-1.570407923
0.8129218033	0.3147891042
0.8129218033	1.570407923
0.821351764	-1.570407923
0.821351764	0.3071632133
0.821351764	1.570407923
0.8297508956	-1.570407923
0.8297508956	0.2995283098
0.8297508956	1.570407923
0.8381190687	-1.570407923
0.8381190687	0.2918846006
0.8381190687	1.570407923
0.8464561666	-1.570407923
0.8464561666	0.284232293
0.8464561666	1.570407923
0.8547620724	-1.570407923
0.8547620724	0.2784875472
0.8547620724	1.570407923
0.8630366754	-1.570407923
0.8630366754	0.2708207005
0.8630366754	1.570407923
0.871279871	-1.570407923
0.871279871	0.2650652926
0.871279871	1.570407923
0.8794915588	-1.570407923
0.8794915588	0.2573845562
0.8794915588	1.570407923
0.887671644	-1.570407923
0.887671644	0.2516189776
0.887671644	1.570407923
0.8958200383	-1.570407923
0.8958200383	0.2458491916
0.8958200383	1.570407923
0.903936655	-1.570407923
0.903936655	0.2381497567
0.903936655	1.570407923
0.9120214128	-1.570407923
0.9120214128	0.2323705102
0.9120214128	1.570407923
0.920074237	-1.570407923
0.920074237	0.2265873626
0.920074237	1.570407923
0.9280950578	-1.570407923
0.9280950578	0.2208004071
0.9280950578	1.570407923
0.9360838091	-1.570407923
0.9360838091	0.2150097373
0.9360838091	1.570407923
0.9440404289	-1.570407923
0.9440404289	0.2092154462
0.9440404289	1.570407923
0.9519648592	-1.570407923
0.9519648592	0.203417628
0.9519648592	1.570407923
0.9598570497	-1.570407923
0.9598570497	0.1976163772
0.9598570497	1.570407923
0.9677169512	-1.570407923
0.9677169512	0.1937470161
0.9677169512	1.570407923
0.9755445207	-1.570407923
0.9755445207	0.1879402545
0.9755445207	1.570407923
0.9833397187	-1.570407923
0.9833397187	0.1821303133
0.9833397187	1.570407923
0.9911025103	-1.570407923
0.9911025103	0.1782552998
0.9911025103	1.570407923
0.9988328648	-1.570407923
0.9988328648	0.1724402715
0.9988328648	1.570407923
1.006530755	-1.570407923
1.006530755	0.1685619556
1.006530755	1.570407923
1.014196159	-1.570407923
1.014196159	0.1627421074
1.014196159	1.570407923
1.021829059	-1.570407923
1.021829059	0.158860667
1.021829059	1.570407923
1.029429439	-1.570407923
1.029429439	0.1530362667
1.029429439	1.570407923
1.036997289	-1.570407923
1.036997289	0.1491518815
1.036997289	1.570407923
1.0445326	-1.570407923
1.0445326	0.1452663686
1.0445326	1.570407923
1.052035372	-1.570407923
1.052035372	0.1413797569
1.052035372	1.570407923
1.059505604	-1.570407923
1.059505604	0.1355478424
1.059505604	1.570407923
1.066943301	-1.570407923
1.066943301	0.1316586104
1.066943301	1.570407923
1.074348469	-1.570407923
1.074348469	0.1277683809
1.074348469	1.570407923
1.081721121	-1.570407923
1.081721121	0.1238771829
1.081721121	1.570407923
1.089061269	-1.570407923
1.089061269	0.1199850457
1.089061269	1.570407923
1.096368934	-1.570407923
1.096368934	0.1160919984
1.096368934	1.570407923
1.103644137	-1.570407923
1.103644137	0.1121980702
1.103644137	1.570407923
1.110886901	-1.570407923
1.110886901	0.1102507849
1.110886901	1.570407923
1.118097255	-1.570407923
1.118097255	0.1063555901
1.118097255	1.570407923
1.125275229	-1.570407923
1.125275229	0.1024595875
1.125275229	1.570407923
1.132420857	-1.570407923
1.132420857	0.09856280665
1.132420857	1.570407923
1.139534177	-1.570407923
1.139534177	0.09661413341
1.139534177	1.570407923
1.146615229	-1.570407923
1.146615229	0.0927162398
1.146615229	1.570407923
1.153664054	-1.570407923
1.153664054	0.08881764116
1.153664054	1.570407923
1.160680699	-1.570407923
1.160680699	0.08686808681
1.160680699	1.570407923
1.16766521	-1.570407923
1.16766521	0.08296848598
1.16766521	1.570407923
1.174617644	-1.570407923
1.174617644	0.08101844699
1.174617644	1.570407923
1.181538047	-1.570407923
1.181538047	0.07711791029
1.181538047	1.570407923
1.18842648	-1.570407923
1.18842648	0.07516741996
1.18842648	1.570407923
1.195283	-1.570407923
1.195283	0.07126601376
1.195283	1.570407923
1.202107669	-1.570407923
1.202107669	0.06931510532
1.202107669	1.570407923
1.208900552	-1.570407923
1.208900552	0.06736406496
1.208900552	1.570407923
1.215661711	-1.570407923
1.215661711	0.06346160302
1.215661711	1.570407923
1.222391218	-1.570407923
1.222391218	0.06151018894
1.222391218	1.570407923
1.22908914	-1.570407923
1.22908914	0.05955865767
1.22908914	1.570407923
1.235755552	-1.570407923
1.235755552	0.05760701294
1.235755552	1.570407923
1.24239053	-1.570407923
1.24239053	0.05565525855
1.24239053	1.570407923
1.248994148	-1.570407923
1.248994148	0.05175143517
1.248994148	1.570407923
1.255566487	-1.570407923
1.255566487	0.04979937375
1.255566487	1.570407923
1.262107626	-1.570407923
1.262107626	0.04784721738
1.262107626	1.570407923
1.268617649	-1.570407923
1.268617649	0.04589496983
1.268617649	1.570407923
1.27509664	-1.570407923
1.27509664	0.04394263484
1.27509664	1.570407923
1.281544685	-1.570407923
1.281544685	0.04199021599
1.281544685	1.570407923
1.287961872	-1.570407923
1.287961872	0.04003771717
1.287961872	1.570407923
1.294348291	-1.570407923
1.294348291	0.038085142
1.294348291	1.570407923
1.300704035	-1.570407923
1.300704035	0.03613249424
1.300704035	1.570407923
1.307029196	-1.570407923
1.307029196	0.03613249424
1.307029196	1.570407923
1.313323866	-1.570407923
1.313323866	0.03417977757
1.313323866	1.570407923
1.319588144	-1.570407923
1.319588144	0.03222699573
1.319588144	1.570407923
1.32582213	-1.570407923
1.32582213	0.03027415242
1.32582213	1.570407923
1.332025917	-1.570407923
1.332025917	0.0283212514
1.332025917	1.570407923
1.33819961	-1.570407923
1.33819961	0.02636829636
1.33819961	1.570407923
1.344343307	-1.570407923
1.344343307	0.02636829636
1.344343307	1.570407923
1.350457114	-1.570407923
1.350457114	0.02441529101
1.350457114	1.570407923
1.356541134	-1.570407923
1.356541134	0.02246223914
1.356541134	1.570407923
1.362595472	-1.570407923
1.362595472	0.02246223914
1.362595472	1.570407923
1.368620237	-1.570407923
1.368620237	0.0205091444
1.368620237	1.570407923
1.374615532	-1.570407923
1.374615532	0.01855601053
1.374615532	1.570407923
1.380581469	-1.570407923
1.380581469	0.01855601053
1.380581469	1.570407923
1.386518158	-1.570407923
1.386518158	0.01660284129
1.386518158	1.570407923
1.39242571	-1.570407923
1.39242571	0.01660284129
1.39242571	1.570407923
1.398304234	-1.570407923
1.398304234	0.01464964036
1.398304234	1.570407923
1.404153843	-1.570407923
1.404153843	0.01464964036
1.404153843	1.570407923
1.409974652	-1.570407923
1.409974652	0.0126964115
1.409974652	1.570407923
1.415766777	-1.570407923
1.415766777	0.0126964115
1.415766777	1.570407923
1.421530328	-1.570407923
1.421530328	0.01074315841
1.421530328	1.570407923
1.427265425	-1.570407923
1.427265425	0.01074315841
1.427265425	1.570407923
1.432972184	-1.570407923
1.432972184	0.008789884831
1.432972184	1.570407923
1.438650719	-1.570407923
1.438650719	0.008789884831
1.438650719	1.570407923
1.444301155	-1.570407923
1.444301155	0.008789884831
1.444301155	1.570407923
1.449923602	-1.570407923
1.449923602	0.006836594482
1.449923602	1.570407923
1.455518185	-1.570407923
1.455518185	0.006836594482
1.455518185	1.570407923
1.461085022	-1.570407923
1.461085022	0.006836594482
1.461085022	1.570407923
1.466624234	-1.570407923
1.466624234	0.004883291084
1.466624234	1.570407923
1.47213594	-1.570407923
1.47213594	0.004883291084
1.47213594	1.570407923
1.477620264	-1.570407923
1.477620264	0.004883291084
1.477620264	1.570407923
1.483077324	-1.570407923
1.483077324	0.00292997838
1.483077324	1.570407923
1.488507246	-1.570407923
1.488507246	0.00292997838
1.488507246	1.570407923
1.49391015	-1.570407923
1.49391015	0.00292997838
1.49391015	1.570407923
1.49928616	-1.570407923
1.49928616	0.00292997838
1.49928616	1.570407923
1.504635398	-1.570407923
1.504635398	0.00292997838
1.504635398	1.570407923
1.509957988	-1.570407923
1.509957988	0.0009766600804
1.509957988	1.570407923
1.515254055	-1.570407923
1.515254055	0.0009766600804
1.515254055	1.570407923
1.520523723	-1.570407923
1.520523723	0.0009766600804
1.520523723	1.570407923
1.525767113	-1.570407923
1.525767113	0.0009766600804
1.525767113	1.570407923
1.530984354	-1.570407923
1.530984354	0.0009766600804
1.530984354	1.570407923
1.536175569	-1.570407923
1.536175569	0.0009766600804
1.536175569	1.570407923
1.541340881	-1.570407923
1.541340881	0.0009766600804
1.541340881	1.570407923
1.546480416	-1.570407923
1.546480416	0.0009766600804
1.546480416	1.570407923
1.5515943	-1.570407923
1.5515943	0.0009766600804
1.5515943	1.570407923
1.556682659	-1.570407923
1.556682659	0.0009766600804
1.556682659	1.570407923
1.561745615	-1.570407923
1.561745615	0.0009766600804
1.561745615	1.570407923
1.566783297	-1.570407923
1.566783297	0.0009766600804
1.566783297	1.570407923
-0.0009775389847	-1.570896321
0.002932615087	-1.5658838
0.004887685581	-1.560846151
0.006842746736	-1.555783248
0.01075282609	-1.550694968
0.01270783681	-1.545581186
0.01466282323	-1.540441778
0.01857270829	-1.535276615
0.02052759946	-1.530085577
0.0224824514	-1.524868538
0.02639202268	-1.519625372
0.02834673451	-1.514355958
0.03030139224	-1.509060172
0.03421053026	-1.503737886
0.0361650031	-1.498388981
0.03811940685	-1.493013333
0.04202799225	-1.487610817
0.04398216636	-1.482181313
0.04789025908	-1.476724697
0.04984417003	-1.471240849
0.05179798595	-1.465729647
0.05570531724	-1.460190968
0.05765882535	-1.454624697
0.06156550753	-1.449030707
0.06351867431	-1.443408886
0.06742464052	-1.43775911
0.0693774326	-1.432081263
0.07328261602	-1.426375225
0.07523499993	-1.420640884
0.07913933386	-1.41487812
0.08109127636	-1.409086818
0.08499469402	-1.403266865
0.08694616169	-1.397418144
0.09084859658	-1.391540546
0.09279955637	-1.385633956
0.0967009419	-1.379698263
0.09865136031	-1.373733358
0.1025516305	-1.36773913
0.1045014744	-1.361715473
0.1084005627	-1.35566228
0.1103497994	-1.349579442
0.1142476396	-1.343466855
0.1181446112	-1.337324418
0.120092762	-1.331152024
0.1239883757	-1.324949574
0.1278830475	-1.318716969
0.1298300213	-1.312454112
0.1337232257	-1.306160902
0.1376154157	-1.299837245
0.139561121	-1.293483047
0.1434517342	-1.287098214
0.1473412603	-1.280682659
0.1492856067	-1.274236288
0.1531734476	-1.267759015
0.1570601288	-1.261250756
0.1609456219	-1.254711425
0.1628879138	-1.248140939
0.1667715703	-1.241539221
0.1706539666	-1.234906189
0.174535074	-1.228241769
0.1764751353	-1.221545885
0.180354256	-1.214818468
0.1842320166	-1.208059443
0.1881083883	-1.201268746
0.1919833434	-1.194446312
0.1958568529	-1.187592074
0.1997288892	-1.180705975
0.2016643461	-1.173787955
0.2055341191	-1.166837958
0.2094023487	-1.159855933
0.2132690065	-1.152841828
0.2171340644	-1.145795594
0.2209974946	-1.138717184
0.2248592696	-1.131606564
0.2287193616	-1.124463685
0.232577743	-1.117288517
0.2364343861	-1.110081022
0.2402892632	-1.102841172
0.2441423474	-1.09556894
0.247993611	-1.088264301
0.2518430268	-1.080927234
0.2576136266	-1.07355772
0.2614583043	-1.06615575
0.2653010398	-1.058721306
0.2691418058	-1.051254385
0.2729805757	-1.043754983
0.2768173226	-1.036223099
0.2825685919	-1.028658738
0.2864001652	-1.021061904
0.2902296236	-1.013432611
0.2940569395	-1.005770872
0.2997938398	-0.9980767097
0.3036156868	-0.9903501424
0.3074353001	-0.9825911994
0.3112526546	-0.9747999113
0.3169743933	-0.9669763144
0.3207859874	-0.9591204461
0.3264989658	-0.9512323522
0.3303046394	-0.9433120797
0.336008619	-0.9353596832
0.3398082146	-0.9273752171
0.3436053351	-0.9193587446
0.3492963202	-0.9113103311
0.3549815966	-0.9032300478
0.358768568	-0.8951179724
0.3644441453	-0.8869741822
0.3682245738	-0.8787987658
0.3738902235	-0.8705918104
0.3795498076	-0.8623534133
0.3833194542	-0.8540836727
0.38896875	-0.8457826954
0.3946117671	-0.8374505906
0.4002484255	-0.8290874742
0.404002626	-0.8206934677
0.4096285125	-0.8122686956
0.4152478313	-0.8038132897
0.4208605067	-0.7953273855
0.4264664608	-0.7868111279
0.432065619	-0.7782646605
0.437657906	-0.7696881376
0.4432432458	-0.7610817191
0.4488215659	-0.7524455664
0.4543927924	-0.7437798499
0.4599568515	-0.7350847435
0.4655136726	-0.72636043
0.4710631835	-0.717607093
0.4784510377	-0.7088249272
0.4839832171	-0.7000141278
0.4895078523	-0.6911748997
0.4968621798	-0.6823074511
0.5023689468	-0.6734119982
0.5078679434	-0.664488761
0.5151877373	-0.6555379671
0.5206683452	-0.6465598462
0.5279633837	-0.6375546386
0.5352440656	-0.6285225877
0.5406950662	-0.6194639438
0.5479502662	-0.6103789618
0.5551907028	-0.6012679033
0.5624162315	-0.5921310368
0.5678255103	-0.5829686343
0.5750246111	-0.5737809752
0.582208418	-0.5645683442
0.5893767977	-0.555331032
0.5965296127	-0.5460693348
0.6054485465	-0.536783555
0.6125658673	-0.527473999
0.6196672042	-0.5181409831
0.6285212104	-0.5087848243
0.6355861335	-0.4994058482
0.6426346753	-0.4900043852
0.6514221393	-0.480580771
0.6601836004	-0.4711353471
0.6671738998	-0.4616684608
0.6758880067	-0.4521804645
0.6845755089	-0.4426717162
0.6932362035	-0.433142578
0.7018698894	-0.4235934202
0.7121943886	-0.4140246143
0.7207679808	-0.40443654
0.7293139616	-0.3948295806
0.7395324424	-0.3852041263
0.7480170621	-0.3755605686
0.7581614207	-0.365899308
0.7682649506	-0.3562207467
0.7783273867	-0.3465252929
0.7883484722	-0.3368133594
0.7983279613	-0.327085363
0.8099178128	-0.3173417257
0.8214503706	-0.3075828729
0.831289563	-0.2978092349
0.8427148391	-0.2880212461
0.8540819058	-0.2782193446
0.867001199	-0.2684039724
0.8782425979	-0.2585755762
0.8910175986	-0.2487346044
0.9037151391	-0.2388815114
0.9163349092	-0.2290167533
0.9304388368	-0.2191407906
0.944443617	-0.2092540863
0.958348933	-0.199357107
0.9721545084	-0.1894503221
0.9873767786	-0.1795342037
1.003978417	-0.1696092271
1.018940732	-0.1596758697
1.036731783	-0.1497346115
1.052883244	-0.139785935
1.071777703	-0.1298303248
1.090462515	-0.1198682672
1.110350465	-0.1099002511
1.131390089	-0.09992676645
1.152152374	-0.08994830557
1.175349039	-0.07996536154
1.200857087	-0.06997842913
1.227234674	-0.05998800432
1.25697444	-0.04999458412
1.289836076	-0.03999866634
1.326769184	-0.03000074962
1.370895354	-0.02000133318
1.429208004	-0.01000091663
-1.570796327	0
1.570796327	0
-1.429208004	0.01000091663
-1.370895354	0.02000133318
-1.326769184	0.03000074962
-1.289836076	0.03999866634
-1.25697444	0.04999458412
-1.227234674	0.05998800432
-1.200857087	0.06997842913
-1.175349039	0.07996536154
-1.152152374	0.08994830557
-1.131390089	0.09992676645
-1.110350465	0.1099002511
-1.090462515	0.1198682672
-1.071777703	0.1298303248
-1.052883244	0.139785935
-1.036731783	0.1497346115
-1.018940732	0.1596758697
-1.003978417	0.1696092271
-0.9873767786	0.1795342037
-0.9721545084	0.1894503221
-0.958348933	0.199357107
-0.944443617	0.2092540863
-0.9304388368	0.2191407906
-0.9163349092	0.2290167533
-0.9037151391	0.2388815114
-0.8910175986	0.2487346044
-0.8782425979	0.2585755762
-0.867001199	0.2684039724
-0.8540819058	0.2782193446
-0.8427148391	0.2880212461
-0.831289563	0.2978092349
-0.8214503706	0.3075828729
-0.8099178128	0.3173417257
-0.7983279613	0.327085363
-0.7883484722	0.3368133594
-0.7783273867	0.3465252929
-0.7682649506	0.3562207467
-0.7581614207	0.365899308
-0.7480170621	0.3755605686
-0.7395324424	0.3852041263
-0.7293139616	0.3948295806
-0.7207679808	0.40443654
-0.7121943886	0.4140246143
-0.7018698894	0.4235934202
-0.6932362035	0.433142578
-0.6845755089	0.4426717162
-0.6758880067	0.4521804645
-0.6671738998	0.4616684608
-0.6601836004	0.4711353471
-0.6514221393	0.480580771
-0.6426346753	0.4900043852
-0.6355861335	0.4994058482
-0.6285212104	0.5087848243
-0.6196672042	0.5181409831
-0.6125658673	0.527473999
-0.6054485465	0.536783555
-0.5965296127	0.5460693348
-0.5893767977	0.555331032
-0.582208418	0.5645683442
-0.5750246111	0.5737809752
-0.5678255103	0.5829686343
-0.5624162315	0.5921310368
-0.5551907028	0.6012679033
-0.5479502662	0.6103789618
-0.5406950662	0.6194639438
-0.5352440656	0.6285225877
-0.5279633837	0.6375546386
-0.5206683452	0.6465598462
-0.5151877373	0.6555379671
-0.5078679434	0.664488761
-0.5023689468	0.6734119982
-0.4968621798	0.6823074511
-0.4895078523	0.6911748997
-0.4839832171	0.7000141278
-0.4784510377	0.7088249272
-0.4710631835	0.717607093
-0.4655136726	0.72636043
-0.4599568515	0.7350847435
-0.4543927924	0.7437798499
-0.4488215659	0.7524455664
-0.4432432458	0.7610817191
-0.437657906	0.7696881376
-0.432065619	0.7782646605
-0.4264664608	0.7868111279
-0.4208605067	0.7953273855
-0.4152478313	0.8038132897
-0.4096285125	0.8122686956
-0.404002626	0.8206934677
-0.4002484255	0.8290874742
-0.3946117671	0.8374505906
-0.38896875	0.8457826954
-0.3833194542	0.8540836727
-0.3795498076	0.8623534133
-0.3738902235	0.8705918104
-0.3682245738	0.8787987658
-0.3644441453	0.8869741822
-0.358768568	0.8951179724
-0.3549815966	0.9032300478
-0.3492963202	0.9113103311
-0.3436053351	0.9193587446
-0.3398082146	0.9273752171
-0.336008619	0.9353596832
-0.3303046394	0.9433120797
-0.3264989658	0.9512323522
-0.3207859874	0.9591204461
-0.3169743933	0.9669763144
-0.3112526546	0.9747999113
-0.3074353001	0.9825911994
-0.3036156868	0.9903501424
-0.2997938398	0.9980767097
-0.2940569395	1.005770872
-0.2902296236	1.013432611
-0.2864001652	1.021061904
-0.2825685919	1.028658738
-0.2768173226	1.036223099
-0.2729805757	1.043754983
-0.2691418058	1.051254385
-0.2653010398	1.058721306
-0.2614583043	1.06615575
-0.2576136266	1.07355772
-0.2518430268	1.080927234
-0.247993611	1.088264301
-0.2441423474	1.09556894
-0.2402892632	1.102841172
-0.2364343861	1.110081022
-0.232577743	1.117288517
-0.2287193616	1.124463685
-0.2248592696	1.131606564
-0.2209974946	1.138717184
-0.2171340644	1.145795594
-0.2132690065	1.152841828
-0.2094023487	1.159855933
-0.2055341191	1.166837958
-0.2016643461	1.173787955
-0.1997288892	1.180705975
-0.1958568529	1.187592074
-0.1919833434	1.194446312
-0.1881083883	1.201268746
-0.1842320166	1.208059443
-0.180354256	1.214818468
-0.1764751353	1.221545885
-0.174535074	1.228241769
-0.1706539666	1.234906189
-0.1667715703	1.241539221
-0.1628879138	1.248140939
-0.1609456219	1.254711425
-0.1570601288	1.261250756
-0.1531734476	1.267759015
-0.1492856067	1.274236288
-0.1473412603	1.280682659
-0.1434517342	1.287098214
-0.139561121	1.293483047
-0.1376154157	1.299837245
-0.1337232257	1.306160902
-0.1298300213	1.312454112
-0.1278830475	1.318716969
-0.1239883757	1.324949574
-0.120092762	1.331152024
-0.1181446112	1.337324418
-0.1142476396	1.343466855
-0.1103497994	1.349579442
-0.1084005627	1.35566228
-0.1045014744	1.361715473
-0.1025516305	1.36773913
-0.09865136031	1.373733358
-0.0967009419	1.379698263
-0.09279955637	1.385633956
-0.09084859658	1.391540546
-0.08694616169	1.397418144
-0.08499469402	1.403266865
-0.08109127636	1.409086818
-0.07913933386	1.41487812
-0.07523499993	1.420640884
-0.07328261602	1.426375225
-0.0693774326	1.432081263
-0.06742464052	1.43775911
-0.06351867431	1.443408886
-0.06156550753	1.449030707
-0.05765882535	1.454624697
-0.05570531724	1.460190968
-0.05179798595	1.465729647
-0.04984417003	1.471240849
-0.04789025908	1.476724697
-0.04398216636	1.482181313
-0.04202799225	1.487610817
-0.03811940685	1.493013333
-0.0361650031	1.498388981
-0.03421053026	1.503737886
-0.03030139224	1.509060172
-0.02834673451	1.514355958
-0.02639202268	1.519625372
-0.0224824514	1.524868538
-0.02052759946	1.530085577
-0.01857270829	1.535276615
-0.01466282323	1.540441778
-0.01270783681	1.545581186
-0.01075282609	1.550694968
-0.006842746736	1.555783248
-0.004887685581	1.560846151
-0.002932615087	1.5658838
-1.571795827	-1.570407923
-1.571795827	0.0009766600804
-1.571795827	1.570407923
-1.566783297	-1.570407923
-1.566783297	0.0009766600804
-1.566783297	1.570407923
-1.561745615	-1.570407923
-1.561745615	0.0009766600804
-1.561745615	1.570407923
-1.556682659	-1.570407923
-1.556682659	0.0009766600804
-1.556682659	1.570407923
-1.5515943	-1.570407923
-1.5515943	0.0009766600804
-1.5515943	1.570407923
-1.546480416	-1.570407923
-1.546480416	0.0009766600804
-1.546480416	1.570407923
-1.541340881	-1.570407923
-1.541340881	0.0009766600804
-1.541340881	1.570407923
-1.536175569	-1.570407923
-1.536175569	0.0009766600804
-1.536175569	1.570407923
-1.530984354	-1.570407923
-1.530984354	0.0009766600804
-1.530984354	1.570407923
-1.525767113	-1.570407923
-1.525767113	0.0009766600804
-1.525767113	1.570407923
-1.520523723	-1.570407923
-1.520523723	0.0009766600804
-1.520523723	1.570407923
-1.515254055	-1.570407923
-1.515254055	0.0009766600804
-1.515254055	1.570407923
-1.509957988	-1.570407923
-1.509957988	0.0009766600804
-1.509957988	1.570407923
-1.504635398	-1.570407923
-1.504635398	0.00292997838
-1.504635398	1.570407923
-1.49928616	-1.570407923
-1.49928616	0.00292997838
-1.49928616	1.570407923
-1.49391015	-1.570407923
-1.49391015	0.00292997838
-1.49391015	1.570407923
-1.488507246	-1.570407923
-1.488507246	0.00292997838
-1.488507246	1.570407923
-1.483077324	-1.570407923
-1.483077324	0.00292997838
-1.483077324	1.570407923
-1.477620264	-1.570407923
-1.477620264	0.004883291084
-1.477620264	1.570407923
-1.47213594	-1.570407923
-1.47213594	0.004883291084
-1.47213594	1.570407923
-1.466624234	-1.570407923
-1.466624234	0.004883291084
-1.466624234	1.570407923
-1.461085022	-1.570407923
-1.461085022	0.006836594482
-1.461085022	1.570407923
-1.455518185	-1.570407923
-1.455518185	0.006836594482
-1.455518185	1.570407923
-1.449923602	-1.570407923
-1.449923602	0.006836594482
-1.449923602	1.570407923
-1.444301155	-1.570407923
-1.444301155	0.008789884831
-1.444301155	1.570407923
-1.438650719	-1.570407923
-1.438650719	0.008789884831
-1.438650719	1.570407923
-1.432972184	-1.570407923
-1.432972184	0.008789884831
-1.432972184	1.570407923
-1.427265425	-1.570407923
-1.427265425	0.01074315841
-1.427265425	1.570407923
-1.421530328	-1.570407923
-1.421530328	0.01074315841
-1.421530328	1.570407923
-1.415766777	-1.570407923
-1.415766777	0.0126964115
-1.415766777	1.570407923
-1.409974652	-1.570407923
-1.409974652	0.0126964115
-1.409974652	1.570407923
-1.404153843	-1.570407923
-1.404153843	0.01464964036
-1.404153843	1.570407923
-1.398304234	-1.570407923
-1.398304234	0.01464964036
-1.398304234	1.570407923
-1.39242571	-1.570407923
-1.39242571	0.01660284129
-1.39242571	1.570407923
-1.386518158	-1.570407923
-1.386518158	0.01660284129
-1.386518158	1.570407923
-1.380581469	-1.570407923
-1.380581469	0.01855601053
-1.380581469	1.570407923
-1.374615532	-1.570407923
-1.374615532	0.01855601053
-1.374615532	1.570407923
-1.368620237	-1.570407923
-1.368620237	0.0205091444
-1.368620237	1.570407923
-1.362595472	-1.570407923
-1.362595472	0.02246223914
-1.362595472	1.570407923
-1.356541134	-1.570407923
-1.356541134	0.02246223914
-1.356541134	1.570407923
-1.350457114	-1.570407923
-1.350457114	0.02441529101
-1.350457114	1.570407923
-1.344343307	-1.570407923
-1.344343307	0.02636829636
-1.344343307	1.570407923
-1.33819961	-1.570407923
-1.33819961	0.02636829636
-1.33819961	1.570407923
-1.332025917	-1.570407923
-1.332025917	0.0283212514
-1.332025917	1.570407923
-1.32582213	-1.570407923
-1.32582213	0.03027415242
-1.32582213	1.570407923
-1.319588144	-1.570407923
-1.319588144	0.03222699573
-1.319588144	1.570407923
-1.313323866	-1.570407923
-1.313323866	0.03417977757
-1.313323866	1.570407923
-1.307029196	-1.570407923
-1.307029196	0.03613249424
-1.307029196	1.570407923
-1.300704035	-1.570407923
-1.300704035	0.03613249424
-1.300704035	1.570407923
-1.294348291	-1.570407923
-1.294348291	0.038085142
-1.294348291	1.570407923
-1.287961872	-1.570407923
-1.287961872	0.04003771717
-1.287961872	1.570407923
-1.281544685	-1.570407923
-1.281544685	0.04199021599
-1.281544685	1.570407923
-1.27509664	-1.570407923
-1.27509664	0.04394263484
-1.27509664	1.570407923
-1.268617649	-1.570407923
-1.268617649	0.04589496983
-1.268617649	1.570407923
-1.262107626	-1.570407923
-1.262107626	0.04784721738
-1.262107626	1.570407923
-1.255566487	-1.570407923
-1.255566487	0.04979937375
-1.255566487	1.570407923
-1.248994148	-1.570407923
-1.248994148	0.05175143517
-1.248994148	1.570407923
-1.24239053	-1.570407923
-1.24239053	0.05565525855
-1.24239053	1.570407923
-1.235755552	-1.570407923
-1.235755552	0.05760701294
-1.235755552	1.570407923
-1.22908914	-1.570407923
-1.22908914	0.05955865767
-1.22908914	1.570407923
-1.222391218	-1.570407923
-1.222391218	0.06151018894
-1.222391218	1.570407923
-1.215661711	-1.570407923
-1.215661711	0.06346160302
-1.215661711	1.570407923
-1.208900552	-1.570407923
-1.208900552	0.06736406496
-1.208900552	1.570407923
-1.202107669	-1.570407923
-1.202107669	0.06931510532
-1.202107669	1.570407923
-1.195283	-1.570407923
-1.195283	0.07126601376
-1.195283	1.570407923
-1.18842648	-1.570407923
-1.18842648	0.07516741996
-1.18842648	1.570407923
-1.181538047	-1.570407923
-1.181538047	0.07711791029
-1.181538047	1.570407923
-1.174617644	-1.570407923
-1.174617644	0.08101844699
-1.174617644	1.570407923
-1.16766521	-1.570407923
-1.16766521	0.08296848598
-1.16766521	1.570407923
-1.160680699	-1.570407923
-1.160680699	0.08686808681
-1.160680699	1.570407923
-1.153664054	-1.570407923
-1.153664054	0.08881764116
-1.153664054	1.570407923
-1.146615229	-1.570407923
-1.146615229	0.0927162398
-1.146615229	1.570407923
-1.139534177	-1.570407923
-1.139534177	0.09661413341
-1.139534177	1.570407923
-1.132420857	-1.570407923
-1.132420857	0.09856280665
-1.132420857	1.570407923
-1.125275229	-1.570407923
-1.125275229	0.1024595875
-1.125275229	1.570407923
-1.118097255	-1.570407923
-1.118097255	0.1063555901
-1.118097255	1.570407923
-1.110886901	-1.570407923
-1.110886901	0.1102507849
-1.110886901	1.570407923
-1.103644137	-1.570407923
-1.103644137	0.1121980702
-1.103644137	1.570407923
-1.096368934	-1.570407923
-1.096368934	0.1160919984
-1.096368934	1.570407923
-1.089061269	-1.570407923
-1.089061269	0.1199850457
-1.089061269	1.570407923
-1.081721121	-1.570407923
-1.081721121	0.1238771829
-1.081721121	1.570407923
-1.074348469	-1.570407923
-1.074348469	0.1277683809
-1.074348469	1.570407923
-1.066943301	-1.570407923
-1.066943301	0.1316586104
-1.066943301	1.570407923
-1.059505604	-1.570407923
-1.059505604	0.1355478424
-1.059505604	1.570407923
-1.052035372	-1.570407923
-1.052035372	0.1413797569
-1.052035372	1.570407923
-1.0445326	-1.570407923
-1.0445326	0.1452663686
-1.0445326	1.570407923
-1.036997289	-1.570407923
-1.036997289	0.1491518815
-1.036997289	1.570407923
-1.029429439	-1.570407923
-1.029429439	0.1530362667
-1.029429439	1.570407923
-1.021829059	-1.570407923
-1.021829059	0.158860667
-1.021829059	1.570407923
-1.014196159	-1.570407923
-1.014196159	0.1627421074
-1.014196159	1.570407923
-1.006530755	-1.570407923
-1.006530755	0.1685619556
-1.006530755	1.570407923
-0.9988328648	-1.570407923
-0.9988328648	0.1724402715
-0.9988328648	1.570407923
-0.9911025103	-1.570407923
-0.9911025103	0.1782552998
-0.9911025103	1.570407923
-0.9833397187	-1.570407923
-0.9833397187	0.1821303133
-0.9833397187	1.570407923
-0.9755445207	-1.570407923
-0.9755445207	0.1879402545
-0.9755445207	1.570407923
-0.9677169512	-1.570407923
-0.9677169512	0.1937470161
-0.9677169512	1.570407923
-0.9598570497	-1.570407923
-0.9598570497	0.1976163772
-0.9598570497	1.570407923
-0.9519648592	-1.570407923
-0.9519648592	0.203417628
-0.9519648592	1.570407923
-0.9440404289	-1.570407923
-0.9440404289	0.2092154462
-0.9440404289	1.570407923
-0.9360838091	-1.570407923
-0.9360838091	0.2150097373
-0.9360838091	1.570407923
-0.9280950578	-1.570407923
-0.9280950578	0.2208004071
-0.9280950578	1.570407923
-0.920074237	-1.570407923
-0.920074237	0.2265873626
-0.920074237	1.570407923
-0.9120214128	-1.570407923
-0.9120214128	0.2323705102
-0.9120214128	1.570407923
-0.903936655	-1.570407923
-0.903936655	0.2381497567
-0.903936655	1.570407923
-0.8958200383	-1.570407923
-0.8958200383	0.2458491916
-0.8958200383	1.570407923
-0.887671644	-1.570407923
-0.887671644	0.2516189776
-0.887671644	1.570407923
-0.8794915588	-1.570407923
-0.8794915588	0.2573845562
-0.8794915588	1.570407923
-0.871279871	-1.570407923
-0.871279871	0.2650652926
-0.871279871	1.570407923
-0.8630366754	-1.570407923
-0.8630366754	0.2708207005
-0.8630366754	1.570407923
-0.8547620724	-1.570407923
-0.8547620724	0.2784875472
-0.8547620724	1.570407923
-0.8464561666	-1.570407923
-0.8464561666	0.284232293
-0.8464561666	1.570407923
-0.8381190687	-1.570407923
-0.8381190687	0.2918846006
-0.8381190687	1.570407923
-0.8297508956	-1.570407923
-0.8297508956	0.2995283098
-0.8297508956	1.570407923
-0.821351764	-1.570407923
-0.821351764	0.3071632133
-0.821351764	1.570407923
-0.8129218033	-1.570407923
-0.8129218033	0.3147891042
-0.8129218033	1.570407923
-0.8044611427	-1.570407923
-0.8044611427	0.3224057761
-0.8044611427	1.570407923
-0.795969919	-1.570407923
-0.795969919	0.3300130264
-0.795969919	1.570407923
-0.7874482742	-1.570407923
-0.7874482742	0.3376106524
-0.7874482742	1.570407923
-0.778896356	-1.570407923
-0.778896356	0.3451984532
-0.778896356	1.570407923
-0.7703143163	-1.570407923
-0.7703143163	0.354669085
-0.7703143163	1.570407923
-0.7617023142	-1.570407923
-0.7617023142	0.3622340547
-0.7617023142	1.570407923
-0.7530605132	-1.570407923
-0.7530605132	0.3716755276
-0.7530605132	1.570407923
-0.7443890824	-1.570407923
-0.7443890824	0.3792166787
-0.7443890824	1.570407923
-0.7356881981	-1.570407923
-0.7356881981	0.3886277697
-0.7356881981	1.570407923
-0.7269580399	-1.570407923
-0.7269580399	0.3980214626
-0.7269580399	1.570407923
-0.7181987936	-1.570407923
-0.7181987936	0.4073973932
-0.7181987936	1.570407923
-0.7094106528	-1.570407923
-0.7094106528	0.4167552004
-0.7094106528	1.570407923
-0.7005938147	-1.570407923
-0.7005938147	0.4260945278
-0.7005938147	1.570407923
-0.6917484824	-1.570407923
-0.6917484824	0.435415025
-0.6917484824	1.570407923
-0.6828748652	-1.570407923
-0.6828748652	0.4447163444
-0.6828748652	1.570407923
-0.6739731783	-1.570407923
-0.6739731783	0.4539981441
-0.6739731783	1.570407923
-0.6650436443	-1.570407923
-0.6650436443	0.465110064
-0.6650436443	1.570407923
-0.6560864882	-1.570407923
-0.6560864882	0.4761928173
-0.6560864882	1.570407923
-0.6471019425	-1.570407923
-0.6471019425	0.4854057575
-0.6471019425	1.570407923
-0.6380902466	-1.570407923
-0.6380902466	0.4964335828
-0.6380902466	1.570407923
-0.6290516451	-1.570407923
-0.6290516451	0.5074306726
-0.6290516451	1.570407923
-0.619986386	-1.570407923
-0.619986386	0.5183964928
-0.619986386	1.570407923
-0.6108947282	-1.570407923
-0.6108947282	0.5293305199
-0.6108947282	1.570407923
-0.6017769324	-1.570407923
-0.6017769324	0.5402322413
-0.6017769324	1.570407923
-0.5926332661	-1.570407923
-0.5926332661	0.5529094165
-0.5926332661	1.570407923
-0.5834640019	-1.570407923
-0.5834640019	0.5637394352
-0.5834640019	1.570407923
-0.5742694212	-1.570407923
-0.5742694212	0.5763316311
-0.5742694212	1.570407923
-0.5650498086	-1.570407923
-0.5650498086	0.5870876996
-0.5650498086	1.570407923
-0.555805454	-1.570407923
-0.555805454	0.5995923594
-0.555805454	1.570407923
-0.5465366562	-1.570407923
-0.5465366562	0.6120488707
-0.5465366562	1.570407923
-0.5372437169	-1.570407923
-0.5372437169	0.6244565507
-0.5372437169	1.570407923
-0.527926944	-1.570407923
-0.527926944	0.6368147368
-0.527926944	1.570407923
-0.5185866509	-1.570407923
-0.5185866509	0.6508769491
-0.5185866509	1.570407923
-0.5092231597	-1.570407923
-0.5092231597	0.6631269388
-0.5092231597	1.570407923
-0.4998367946	-1.570407923
-0.4998367946	0.6770638993
-0.4998367946	1.570407923
-0.4904278868	-1.570407923
-0.4904278868	0.6909328062
-0.4904278868	1.570407923
-0.480996773	-1.570407923
-0.480996773	0.7047328324
-0.480996773	1.570407923
-0.4715437945	-1.570407923
-0.4715437945	0.7184631858
-0.4715437945	1.570407923
-0.4620693001	-1.570407923
-0.4620693001	0.7321231085
-0.4620693001	1.570407923
-0.4525736426	-1.570407923
-0.4525736426	0.7457118755
-0.4525736426	1.570407923
-0.4430571805	-1.570407923
-0.4430571805	0.7609133291
-0.4430571805	1.570407923
-0.4335202777	-1.570407923
-0.4335202777	0.7760229218
-0.4335202777	1.570407923
-0.4239633034	-1.570407923
-0.4239633034	0.7910397758
-0.4239633034	1.570407923
-0.4143866318	-1.570407923
-0.4143866318	0.8059630652
-0.4143866318	1.570407923
-0.4047906427	-1.570407923
-0.4047906427	0.820792015
-0.4047906427	1.570407923
-0.3951757202	-1.570407923
-0.3951757202	0.8355259004
-0.3951757202	1.570407923
-0.3855422546	-1.570407923
-0.3855422546	0.8517845746
-0.3855422546	1.570407923
-0.3758906402	-1.570407923
-0.3758906402	0.8679242085
-0.3758906402	1.570407923
-0.3662212764	-1.570407923
-0.3662212764	0.8823474551
-0.3662212764	1.570407923
-0.3565345676	-1.570407923
-0.3565345676	0.8998433183
-0.3565345676	1.570407923
-0.3468309224	-1.570407923
-0.3468309224	0.9156214598
-0.3468309224	1.570407923
-0.337110755	-1.570407923
-0.337110755	0.9312778851
-0.337110755	1.570407923
-0.3273744829	-1.570407923
-0.3273744829	0.9483587853
-0.3273744829	1.570407923
-0.3176225288	-1.570407923
-0.3176225288	0.9652912517
-0.3176225288	1.570407923
-0.3078553203	-1.570407923
-0.3078553203	0.9820748135
-0.3078553203	1.570407923
-0.2980732872	-1.570407923
-0.2980732872	1.000213887
-0.2980732872	1.570407923
-0.288276866	-1.570407923
-0.288276866	1.01668499
-0.288276866	1.570407923
-0.2784664952	-1.570407923
-0.2784664952	1.034482631
-0.2784664952	1.570407923
-0.2686426183	-1.570407923
-0.2686426183	1.05210188
-0.2686426183	1.570407923
-0.258805683	-1.570407923
-0.258805683	1.069542711
-0.258805683	1.570407923
-0.2489561394	-1.570407923
-0.2489561394	1.088235705
-0.2489561394	1.570407923
-0.2390944416	-1.570407923
-0.2390944416	1.105305221
-0.2390944416	1.570407923
-0.2292210485	-1.570407923
-0.2292210485	1.123596537
-0.2292210485	1.570407923
-0.219336421	-1.570407923
-0.219336421	1.141679656
-0.219336421	1.570407923
-0.2094410228	-1.570407923
-0.2094410228	1.160921673
-0.2094410228	1.570407923
-0.1995353227	-1.570407923
-0.1995353227	1.179923899
-0.1995353227	1.570407923
-0.1896197909	-1.570407923
-0.1896197909	1.198687422
-0.1896197909	1.570407923
-0.1796949009	-1.570407923
-0.1796949009	1.217213473
-0.1796949009	1.570407923
-0.1697611285	-1.570407923
-0.1697611285	1.23550341
-0.1697611285	1.570407923
-0.159818953	-1.570407923
-0.159818953	1.254839444
-0.159818953	1.570407923
-0.1498688556	-1.570407923
-0.1498688556	1.273908111
-0.1498688556	1.570407923
-0.1399113199	-1.570407923
-0.1399113199	1.2939557
-0.1399113199	1.570407923
-0.1299468318	-1.570407923
-0.1299468318	1.312478636
-0.1299468318	1.570407923
-0.1199758794	-1.570407923
-0.1199758794	1.33315652
-0.1199758794	1.570407923
-0.1099989521	-1.570407923
-0.1099989521	1.352315643
-0.1099989521	1.570407923
-0.1000165418	-1.570407923
-0.1000165418	1.371184721
-0.1000165418	1.570407923
-0.09002914161	-1.570407923
-0.09002914161	1.390918956
-0.09002914161	1.570407923
-0.08003724631	-1.570407923
-0.08003724631	1.411465618
-0.08003724631	1.570407923
-0.07004135195	-1.570407923
-0.07004135195	1.430546088
-0.07004135195	1.570407923
-0.06004195566	-1.570407923
-0.06004195566	1.450409932
-0.06004195566	1.570407923
-0.05003955598	-1.570407923
-0.05003955598	1.471004605
-0.05003955598	1.570407923
-0.04003465192	-1.570407923
-0.04003465192	1.491222515
-0.04003465192	1.570407923
-0.03002774354	-1.570407923
-0.03002774354	1.511069892
-0.03002774354	1.570407923
-0.02001933136	-1.570407923
-0.02001933136	1.530553022
-0.02001933136	1.570407923
-0.01000991643	-1.570407923
-0.01000991643	1.550675045
-0.01000991643	1.570407923
0	-1.570796327
0	1.570796327
0.01000991643	-1.570407923
0.01000991643	-1.550675045
0.01000991643	1.570407923
0.02001933136	-1.570407923
0.02001933136	-1.530553022
0.02001933136	1.570407923
0.03002774354	-1.570407923
0.03002774354	-1.511069892
0.03002774354	1.570407923
0.04003465192	-1.570407923
0.04003465192	-1.491222515
0.04003465192	1.570407923
0.05003955598	-1.570407923
0.05003955598	-1.471004605
0.05003955598	1.570407923
0.06004195566	-1.570407923
0.06004195566	-1.450409932
0.06004195566	1.570407923
0.07004135195	-1.570407923
0.07004135195	-1.430546088
0.07004135195	1.570407923
0.08003724631	-1.570407923
0.08003724631	-1.411465618
0.08003724631	1.570407923
0.09002914161	-1.570407923
0.09002914161	-1.390918956
0.09002914161	1.570407923
0.1000165418	-1.570407923
0.1000165418	-1.371184721
0.1000165418	1.570407923
0.1099989521	-1.570407923
0.1099989521	-1.352315643
0.1099989521	1.570407923
0.1199758794	-1.570407923
0.1199758794	-1.33315652
0.1199758794	1.570407923
0.1299468318	-1.570407923
0.1299468318	-1.312478636
0.1299468318	1.570407923
0.1399113199	-1.570407923
0.1399113199	-1.2939557
0.1399113199	1.570407923
0.1498688556	-1.570407923
0.1498688556	-1.273908111
0.1498688556	1.570407923
0.159818953	-1.570407923
0.159818953	-1.254839444
0.159818953	1.570407923
0.1697611285	-1.570407923
0.1697611285	-1.23550341
0.1697611285	1.570407923
0.1796949009	-1.570407923
0.1796949009	-1.217213473
0.1796949009	1.570407923
0.1896197909	-1.570407923
0.1896197909	-1.198687422
0.1896197909	1.570407923
0.1995353227	-1.570407923
0.1995353227	-1.179923899
0.1995353227	1.570407923
0.2094410228	-1.570407923
0.2094410228	-1.160921673
0.2094410228	1.570407923
0.219336421	-1.570407923
0.219336421	-1.141679656
0.219336421	1.570407923
0.2292210485	-1.570407923
0.2292210485	-1.123596537
0.2292210485	1.570407923
0.2390944416	-1.570407923
0.2390944416	-1.105305221
0.2390944416	1.570407923
0.2489561394	-1.570407923
0.2489561394	-1.088235705
0.2489561394	1.570407923
0.258805683	-1.570407923
0.258805683	-1.069542711
0.258805683	1.570407923
0.2686426183	-1.570407923
0.2686426183	-1.05210188
0.2686426183	1.570407923
0.2784664952	-1.570407923
0.2784664952	-1.034482631
0.2784664952	1.570407923
0.288276866	-1.570407923
0.288276866	-1.01668499
0.288276866	1.570407923
0.2980732872	-1.570407923
0.2980732872	-1.000213887
0.2980732872	1.570407923
0.3078553203	-1.570407923
0.3078553203	-0.9820748135
0.3078553203	1.570407923
0.3176225288	-1.570407923
0.3176225288	-0.9652912517
0.3176225288	1.570407923
0.3273744829	-1.570407923
0.3273744829	-0.9483587853
0.3273744829	1.570407923
0.337110755	-1.570407923
0.337110755	-0.9312778851
0.337110755	1.570407923
0.3468309224	-1.570407923
0.3468309224	-0.9156214598
0.3468309224	1.570407923
0.3565345676	-1.570407923
0.3565345676	-0.8998433183
0.3565345676	1.570407923
0.3662212764	-1.570407923
0.3662212764	-0.8823474551
0.3662212764	1.570407923
0.3758906402	-1.570407923
0.3758906402	-0.8679242085
0.3758906402	1.570407923
0.3855422546	-1.570407923
0.3855422546	-0.8517845746
0.3855422546	1.570407923
0.3951757202	-1.570407923
0.3951757202	-0.8355259004
0.3951757202	1.570407923
0.4047906427	-1.570407923
0.4047906427	-0.820792015
0.4047906427	1.570407923
0.4143866318	-1.570407923
0.4143866318	-0.8059630652
0.4143866318	1.570407923
0.4239633034	-1.570407923
0.4239633034	-0.7910397758
0.4239633034	1.570407923
0.4335202777	-1.570407923
0.4335202777	-0.7760229218
0.4335202777	1.570407923
0.4430571805	-1.570407923
0.4430571805	-0.7609133291
0.4430571805	1.570407923
0.4525736426	-1.570407923
0.4525736426	-0.7457118755
0.4525736426	1.570407923
0.4620693001	-1.570407923
0.4620693001	-0.7321231085
0.4620693001	1.570407923
0.4715437945	-1.570407923
0.4715437945	-0.7184631858
0.4715437945	1.570407923
0.480996773	-1.570407923
0.480996773	-0.7047328324
0.480996773	1.570407923
0.4904278868	-1.570407923
0.4904278868	-0.6909328062
0.4904278868	1.570407923
0.4998367946	-1.570407923
0.4998367946	-0.6770638993
0.4998367946	1.570407923
0.5092231597	-1.570407923
0.5092231597	-0.6631269388
0.5092231597	1.570407923
0.5185866509	-1.570407923
0.5185866509	-0.6508769491
0.5185866509	1.570407923
0.527926944	-1.570407923
0.527926944	-0.6368147368
0.527926944	1.570407923
0.5372437169	-1.570407923
0.5372437169	-0.6244565507
0.5372437169	1.570407923
0.5465366562	-1.570407923
0.5465366562	-0.6120488707
0.5465366562	1.570407923
0.555805454	-1.570407923
0.555805454	-0.5995923594
0.555805454	1.570407923
0.5650498086	-1.570407923
0.5650498086	-0.5870876996
0.5650498086	1.570407923
0.5742694212	-1.570407923
0.5742694212	-0.5763316311
0.5742694212	1.570407923
0.5834640019	-1.570407923
0.5834640019	-0.5637394352
0.5834640019	1.570407923
0.5926332661	-1.570407923
0.5926332661	-0.5529094165
0.5926332661	1.570407923
0.6017769324	-1.570407923
0.6017769324	-0.5402322413
0.6017769324	1.570407923
0.6108947282	-1.570407923
0.6108947282	-0.5293305199
0.6108947282	1.570407923
0.619986386	-1.570407923
0.619986386	-0.5183964928
0.619986386	1.570407923
0.6290516451	-1.570407923
0.6290516451	-0.5074306726
0.6290516451	1.570407923
0.6380902466	-1.570407923
0.6380902466	-0.4964335828
0.6380902466	1.570407923
0.6471019425	-1.570407923
0.6471019425	-0.4854057575
0.6471019425	1.570407923
0.6560864882	-1.570407923
0.6560864882	-0.4761928173
0.6560864882	1.570407923
0.6650436443	-1.570407923
0.6650436443	-0.465110064
0.6650436443	1.570407923
0.6739731783	-1.570407923
0.6739731783	-0.4539981441
0.6739731783	1.570407923
0.6828748652	-1.570407923
0.6828748652	-0.4447163444
0.6828748652	1.570407923
0.6917484824	-1.570407923
0.6917484824	-0.435415025
0.6917484824	1.570407923
0.7005938147	-1.570407923
0.7005938147	-0.4260945278
0.7005938147	1.570407923
0.7094106528	-1.570407923
0.7094106528	-0.4167552004
0.7094106528	1.570407923
0.7181987936	-1.570407923
0.7181987936	-0.4073973932
0.7181987936	1.570407923
0.7269580399	-1.570407923
0.7269580399	-0.3980214626
0.7269580399	1.570407923
0.7356881981	-1.570407923
0.7356881981	-0.3886277697
0.7356881981	1.570407923
0.7443890824	-1.570407923
0.7443890824	-0.3792166787
0.7443890824	1.570407923
0.7530605132	-1.570407923
0.7530605132	-0.3716755276
0.7530605132	1.570407923
0.7617023142	-1.570407923
0.7617023142	-0.3622340547
0.7617023142	1.570407923
0.7703143163	-1.570407923
0.7703143163	-0.354669085
0.7703143163	1.570407923
0.778896356	-1.570407923
0.778896356	-0.3451984532
0.778896356	1.570407923
0.7874482742	-1.570407923
0.7874482742	-0.3376106524
0.7874482742	1.570407923
0.795969919	-1.570407923
0.795969919	-0.3300130264
0.795969919	1.570407923
0.8044611427	-1.570407923
0.8044611427	-0.3224057761
0.8044611427	1.570407923
0.8129218033	-1.570407923
0.8129218033	-0.3147891042
0.8129218033	1.570407923
0.821351764	-1.570407923
0.821351764	-0.3071632133
0.821351764	1.570407923
0.8297508956	-1.570407923
0.8297508956	-0.2995283098
0.8297508956	1.570407923
0.8381190687	-1.570407923
0.8381190687	-0.2918846006
0.8381190687	1.570407923
0.8464561666	-1.570407923
0.8464561666	-0.284232293
0.8464561666	1.570407923
0.8547620724	-1.570407923
0.8547620724	-0.2784875472
0.8547620724	1.570407923
0.8630366754	-1.570407923
0.8630366754	-0.2708207005
0.8630366754	1.570407923
0.871279871	-1.570407923
0.871279871	-0.2650652926
0.871279871	1.570407923
0.8794915588	-1.570407923
0.8794915588	-0.2573845562
0.8794915588	1.570407923
0.887671644	-1.570407923
0.887671644	-0.2516189776
0.887671644	1.570407923
0.8958200383	-1.570407923
0.8958200383	-0.2458491916
0.8958200383	1.570407923
0.903936655	-1.570407923
0.903936655	-0.2381497567
0.903936655	1.570407923
0.9120214128	-1.570407923
0.9120214128	-0.2323705102
0.9120214128	1.570407923
0.920074237	-1.570407923
0.920074237	-0.2265873626
0.920074237	1.570407923
0.9280950578	-1.570407923
0.9280950578	-0.2208004071
0.9280950578	1.570407923
0.9360838091	-1.570407923
0.9360838091	-0.2150097373
0.9360838091	1.570407923
0.9440404289	-1.570407923
0.9440404289	-0.2092154462
0.9440404289	1.570407923
0.9519648592	-1.570407923
0.9519648592	-0.203417628
0.9519648592	1.570407923
0.9598570497	-1.570407923
0.9598570497	-0.1976163772
0.9598570497	1.570407923
0.9677169512	-1.570407923
0.9677169512	-0.1937470161
0.9677169512	1.570407923
0.9755445207	-1.570407923
0.9755445207	-0.1879402545
0.9755445207	1.570407923
0.9833397187	-1.570407923
0.9833397187	-0.1821303133
0.9833397187	1.570407923
0.9911025103	-1.570407923
0.9911025103	-0.1782552998
0.9911025103	1.570407923
0.9988328648	-1.570407923
0.9988328648	-0.1724402715
0.9988328648	1.570407923
1.006530755	-1.570407923
1.006530755	-0.1685619556
1.006530755	1.570407923
1.014196159	-1.570407923
1.014196159	-0.1627421074
1.014196159	1.570407923
1.021829059	-1.570407923
1.021829059	-0.158860667
1.021829059	1.570407923
1.029429439	-1.570407923
1.029429439	-0.1530362667
1.029429439	1.570407923
1.036997289	-1.570407923
1.036997289	-0.1491518815
1.036997289	1.570407923
1.0445326	-1.570407923
1.0445326	-0.1452663686
1.0445326	1.570407923
1.052035372	-1.570407923
1.052035372	-0.1413797569
1.052035372	1.570407923
1.059505604	-1.570407923
1.059505604	-0.1355478424
1.059505604	1.570407923
1.066943301	-1.570407923
1.066943301	-0.1316586104
1.066943301	1.570407923
1.074348469	-1.570407923
1.074348469	-0.1277683809
1.074348469	1.570407923
1.081721121	-1.570407923
1.081721121	-0.1238771829
1.081721121	1.570407923
1.089061269	-1.570407923
1.089061269	-0.1199850457
1.089061269	1.570407923
1.096368934	-1.570407923
1.096368934	-0.1160919984
1.096368934	1.570407923
1.103644137	-1.570407923
1.103644137	-0.1121980702
1.103644137	1.570407923
1.110886901	-1.570407923
1.110886901	-0.1102507849
1.110886901	1.570407923
1.118097255	-1.570407923
1.118097255	-0.1063555901
1.118097255	1.570407923
1.125275229	-1.570407923
1.125275229	-0.1024595875
1.125275229	1.570407923
1.132420857	-1.570407923
1.132420857	-0.09856280665
1.132420857	1.570407923
1.139534177	-1.570407923
1.139534177	-0.09661413341
1.139534177	1.570407923
1.146615229	-1.570407923
1.146615229	-0.0927162398
1.146615229	1.570407923
1.153664054	-1.570407923
1.153664054	-0.08881764116
1.153664054	1.570407923
1.160680699	-1.570407923
1.160680699	-0.08686808681
1.160680699	1.570407923
1.16766521	-1.570407923
1.16766521	-0.08296848598
1.16766521	1.570407923
1.174617644	-1.570407923
1.174617644	-0.08101844699
1.174617644	1.570407923
1.181538047	-1.570407923
1.181538047	-0.07711791029
1.181538047	1.570407923
1.18842648	-1.570407923
1.18842648	-0.07516741996
1.18842648	1.570407923
1.195283	-1.570407923
1.195283	-0.07126601376
1.195283	1.570407923
1.202107669	-1.570407923
1.202107669	-0.06931510532
1.202107669	1.570407923
1.208900552	-1.570407923
1.208900552	-0.06736406496
1.208900552	1.570407923
1.215661711	-1.570407923
1.215661711	-0.06346160302
1.215661711	1.570407923
1.222391218	-1.570407923
1.222391218	-0.06151018894
1.222391218	1.570407923
1.22908914	-1.570407923
1.22908914	-0.05955865767
1.22908914	1.570407923
1.235755552	-1.570407923
1.235755552	-0.05760701294
1.235755552	1.570407923
1.24239053	-1.570407923
1.24239053	-0.05565525855
1.24239053	1.570407923
1.248994148	-1.570407923
1.248994148	-0.05175143517
1.248994148	1.570407923
1.255566487	-1.570407923
1.255566487	-0.04979937375
1.255566487	1.570407923
1.262107626	-1.570407923
1.262107626	-0.04784721738
1.262107626	1.570407923
1.268617649	-1.570407923
1.268617649	-0.04589496983
1.268617649	1.570407923
1.27509664	-1.570407923
1.27509664	-0.04394263484
1.27509664	1.570407923
1.281544685	-1.570407923
1.281544685	-0.04199021599
1.281544685	1.570407923
1.287961872	-1.570407923
1.287961872	-0.04003771717
1.287961872	1.570407923
1.294348291	-1.570407923
1.294348291	-0.038085142
1.294348291	1.570407923
1.300704035	-1.570407923
1.300704035	-0.03613249424
1.300704035	1.570407923
1.307029196	-1.570407923
1.307029196	-0.03613249424
1.307029196	1.570407923
1.313323866	-1.570407923
1.313323866	-0.03417977757
1.313323866	1.570407923
1.319588144	-1.570407923
1.319588144	-0.03222699573
1.319588144	1.570407923
1.32582213	-1.570407923
1.32582213	-0.03027415242
1.32582213	1.570407923
1.332025917	-1.570407923
1.332025917	-0.0283212514
1.332025917	1.570407923
1.33819961	-1.570407923
1.33819961	-0.02636829636
1.33819961	1.570407923
1.344343307	-1.570407923
1.344343307	-0.02636829636
1.344343307	1.570407923
1.350457114	-1.570407923
1.350457114	-0.02441529101
1.350457114	1.570407923
1.356541134	-1.570407923
1.356541134	-0.02246223914
1.356541134	1.570407923
1.362595472	-1.570407923
1.362595472	-0.02246223914
1.362595472	1.570407923
1.368620237	-1.570407923
1.368620237	-0.0205091444
1.368620237	1.570407923
1.374615532	-1.570407923
1.374615532	-0.01855601053
1.374615532	1.570407923
1.380581469	-1.570407923
1.380581469	-0.01855601053
1.380581469	1.570407923
1.386518158	-1.570407923
1.386518158	-0.01660284129
1.386518158	1.570407923
1.39242571	-1.570407923
1.39242571	-0.01660284129
1.39242571	1.570407923
1.398304234	-1.570407923
1.398304234	-0.01464964036
1.398304234	1.570407923
1.404153843	-1.570407923
1.404153843	-0.01464964036
1.404153843	1.570407923
1.409974652	-1.570407923
1.409974652	-0.0126964115
1.409974652	1.570407923
1.415766777	-1.570407923
1.415766777	-0.0126964115
1.415766777	1.570407923
1.421530328	-1.570407923
1.421530328	-0.01074315841
1.421530328	1.570407923
1.427265425	-1.570407923
1.427265425	-0.01074315841
1.427265425	1.570407923
1.432972184	-1.570407923
1.432972184	-0.008789884831
1.432972184	1.570407923
1.438650719	-1.570407923
1.438650719	-0.008789884831
1.438650719	1.570407923
1.444301155	-1.570407923
1.444301155	-0.008789884831
1.444301155	1.570407923
1.449923602	-1.570407923
1.449923602	-0.006836594482
1.449923602	1.570407923
1.455518185	-1.570407923
1.455518185	-0.006836594482
1.455518185	1.570407923
1.461085022	-1.570407923
1.461085022	-0.006836594482
1.461085022	1.570407923
1.466624234	-1.570407923
1.466624234	-0.004883291084
1.466624234	1.570407923
1.47213594	-1.570407923
1.47213594	-0.004883291084
1.47213594	1.570407923
1.477620264	-1.570407923
1.477620264	-0.004883291084
1.477620264	1.570407923
1.483077324	-1.570407923
1.483077324	-0.00292997838
1.483077324	1.570407923
1.488507246	-1.570407923
1.488507246	-0.00292997838
1.488507246	1.570407923
1.49391015	-1.570407923
1.49391015	-0.00292997838
1.49391015	1.570407923
1.49928616	-1.570407923
1.49928616	-0.00292997838
1.49928616	1.570407923
1.504635398	-1.570407923
1.504635398	-0.00292997838
1.504635398	1.570407923
1.509957988	-1.570407923
1.509957988	-0.0009766600804
1.509957988	1.570407923
1.515254055	-1.570407923
1.515254055	-0.0009766600804
1.515254055	1.570407923
1.520523723	-1.570407923
1.520523723	-0.0009766600804
1.520523723	1.570407923
1.525767113	-1.570407923
1.525767113	-0.0009766600804
1.525767113	1.570407923
1.530984354	-1.570407923
1.530984354	-0.0009766600804
1.530984354	1.570407923
1.536175569	-1.570407923
1.536175569	-0.0009766600804
1.536175569	1.570407923
1.541340881	-1.570407923
1.541340881	-0.0009766600804
1.541340881	1.570407923
1.546480416	-1.570407923
1.546480416	-0.0009766600804
1.546480416	1.570407923
1.5515943	-1.570407923
1.5515943	-0.0009766600804
1.5515943	1.570407923
1.556682659	-1.570407923
1.556682659	-0.0009766600804
1.556682659	1.570407923
1.561745615	-1.570407923
1.561745615	-0.0009766600804
1.561745615	1.570407923
1.566783297	-1.570407923
1.566783297	-0.0009766600804
1.566783297	1.570407923


==> article_02_OPTRO2024_v3_arxiv/TikZ/SPM_D1_ST1_full.dat <==
0.001163378775	-1.570896321
-0.003490133178	-1.5658838
-0.005816878129	-1.560846151
-0.00814360735	-1.555783248
-0.0104703145	-1.550694968
-0.01279699334	-1.545581186
-0.01512363753	-1.540441778
-0.01745024078	-1.535276615
-0.01977679679	-1.530085577
-0.02210329929	-1.524868538
-0.02675611852	-1.519625372
-0.02908242274	-1.514355958
-0.03140864817	-1.509060172
-0.03373478866	-1.503737886
-0.03606083786	-1.498388981
-0.03838678954	-1.493013333
-0.04071263735	-1.487610817
-0.04536399627	-1.482181313
-0.04768949481	-1.476724697
-0.05001486442	-1.471240849
-0.05234009884	-1.465729647
-0.05466519163	-1.460190968
-0.05931492772	-1.454624697
-0.06163955832	-1.449030707
-0.06396402249	-1.443408886
-0.0662883137	-1.43775911
-0.06861242581	-1.432081263
-0.07326008775	-1.426375225
-0.07558362495	-1.420640884
-0.0779069582	-1.41487812
-0.08023008095	-1.409086818
-0.08487567065	-1.403266865
-0.087198125	-1.397418144
-0.08952034403	-1.391540546
-0.09184232158	-1.385633956
-0.09648552717	-1.379698263
-0.09880674285	-1.373733358
-0.1011276923	-1.36773913
-0.1057687669	-1.361715473
-0.1080888799	-1.35566228
-0.1104087016	-1.349579442
-0.1150474471	-1.343466855
-0.1173663583	-1.337324418
-0.1196849536	-1.331152024
-0.1243211721	-1.324949574
-0.1266387829	-1.318716969
-0.1312729767	-1.312454112
-0.1335895474	-1.306160902
-0.1359057592	-1.299837245
-0.1405370816	-1.293483047
-0.1428521798	-1.287098214
-0.1474812201	-1.280682659
-0.1497951498	-1.274236288
-0.154421798	-1.267759015
-0.1567345046	-1.261250756
-0.159046791	-1.254711425
-0.1636700798	-1.248140939
-0.1659810703	-1.241539221
-0.1706017121	-1.234906189
-0.1729113517	-1.228241769
-0.1775292383	-1.221545885
-0.1798374732	-1.214818468
-0.1844524961	-1.208059443
-0.1890655501	-1.201268746
-0.1913713237	-1.194446312
-0.1959813345	-1.187592074
-0.1982855597	-1.180705975
-0.2028924205	-1.173787955
-0.2051950442	-1.166837958
-0.2097986476	-1.159855933
-0.2144000213	-1.152841828
-0.216699857	-1.145795594
-0.2212977967	-1.138717184
-0.2258933893	-1.131606564
-0.2281902906	-1.124463685
-0.2327822739	-1.117288517
-0.2373717934	-1.110081022
-0.2396656146	-1.102841172
-0.2442513506	-1.09556894
-0.2488345076	-1.088264301
-0.2534150389	-1.080927234
-0.2557043057	-1.07355772
-0.2602808131	-1.06615575
-0.264854581	-1.058721306
-0.2694255641	-1.051254385
-0.2739937169	-1.043754983
-0.2762767177	-1.036223099
-0.2808405411	-1.028658738
-0.2854014227	-1.021061904
-0.2899593172	-1.013432611
-0.2945141806	-1.005770872
-0.2990659684	-0.9980767097
-0.3036146372	-0.9903501424
-0.3081601433	-0.9825911994
-0.3127024418	-0.9747999113
-0.3172414908	-0.9669763144
-0.3217772465	-0.9591204461
-0.3263096653	-0.9512323522
-0.330838705	-0.9433120797
-0.3353643234	-0.9353596832
-0.3398864771	-0.9273752171
-0.3444051245	-0.9193587446
-0.3489202238	-0.9113103311
-0.3534317326	-0.9032300478
-0.3579396092	-0.8951179724
-0.3646945249	-0.8869741822
-0.3691931418	-0.8787987658
-0.3736879832	-0.8705918104
-0.378179008	-0.8623534133
-0.3849083018	-0.8540836727
-0.3893896109	-0.8457826954
-0.393866962	-0.8374505906
-0.3983403182	-0.8290874742
-0.405042773	-0.8206934677
-0.4095059665	-0.8122686956
-0.4161929962	-0.8038132897
-0.420645786	-0.7953273855
-0.4250943468	-0.7868111279
-0.4317591764	-0.7782646605
-0.4361969997	-0.7696881376
-0.4428455477	-0.7610817191
-0.4494841601	-0.7524455664
-0.4539043206	-0.7437798499
-0.4605260982	-0.7350847435
-0.464934923	-0.72636043
-0.4715395295	-0.717607093
-0.4781336734	-0.7088249272
-0.4847172356	-0.7000141278
-0.4891003414	-0.6911748997
-0.4956660106	-0.6823074511
-0.5022207895	-0.6734119982
-0.5087645656	-0.664488761
-0.5152972259	-0.6555379671
-0.5218186612	-0.6465598462
-0.5283287607	-0.6375546386
-0.534827417	-0.6285225877
-0.5413145235	-0.6194639438
-0.547789974	-0.6103789618
-0.554253665	-0.6012679033
-0.5607054944	-0.5921310368
-0.5692893062	-0.5829686343
-0.5757130658	-0.5737809752
-0.5821246307	-0.5645683442
-0.5906542479	-0.555331032
-0.5970369861	-0.5460693348
-0.605527824	-0.536783555
-0.6118812256	-0.527473999
-0.620332618	-0.5181409831
-0.6266561916	-0.5087848243
-0.6350674958	-0.4994058482
-0.643455611	-0.4900043852
-0.6518203399	-0.480580771
-0.6601614897	-0.4711353471
-0.6684788701	-0.4616684608
-0.6767722956	-0.4521804645
-0.6850415867	-0.4426717162
-0.6932865667	-0.433142578
-0.7015070634	-0.4235934202
-0.711747999	-0.4140246143
-0.7199128016	-0.40443654
-0.730083615	-0.3948295806
-0.7381919246	-0.3852041263
-0.7482916432	-0.3755605686
-0.7583514699	-0.365899308
-0.7683711355	-0.3562207467
-0.7783503764	-0.3465252929
-0.7882889456	-0.3368133594
-0.7981866043	-0.327085363
-0.8100094659	-0.3173417257
-0.819816323	-0.3075828729
-0.8315296053	-0.2978092349
-0.8431826254	-0.2880212461
-0.854775062	-0.2782193446
-0.8663066136	-0.2684039724
-0.8777769979	-0.2585755762
-0.891081455	-0.2487346044
-0.9043019115	-0.2388815114
-0.9174380204	-0.2290167533
-0.9304894597	-0.2191407906
-0.9434559479	-0.2092540863
-0.9581704444	-0.199357107
-0.9727733273	-0.1894503221
-0.987264322	-0.1795342037
-1.003432673	-0.1696092271
-1.019458893	-0.1596758697
-1.035342817	-0.1497346115
-1.052824622	-0.139785935
-1.071851558	-0.1298303248
-1.090665895	-0.1198682672
-1.109267901	-0.1099002511
-1.130978911	-0.09992676645
-1.152394857	-0.08994830557
-1.176740446	-0.07996536154
-1.200696922	-0.06997842913
-1.227380428	-0.05998800432
-1.25662083	-0.04999458412
-1.28971876	-0.03999866634
-1.326354986	-0.03000074962
-1.37176477	-0.02000133318
-1.712106877	-0.01000091663
-1.430230489	-0.01000091663
-1.570796327	0
1.570796327	0
1.430230489	0.01000091663
1.712106877	0.01000091663
1.37176477	0.02000133318
1.326354986	0.03000074962
1.28971876	0.03999866634
1.25662083	0.04999458412
1.227380428	0.05998800432
1.200696922	0.06997842913
1.176740446	0.07996536154
1.152394857	0.08994830557
1.130978911	0.09992676645
1.109267901	0.1099002511
1.090665895	0.1198682672
1.071851558	0.1298303248
1.052824622	0.139785935
1.035342817	0.1497346115
1.019458893	0.1596758697
1.003432673	0.1696092271
0.987264322	0.1795342037
0.9727733273	0.1894503221
0.9581704444	0.199357107
0.9434559479	0.2092540863
0.9304894597	0.2191407906
0.9174380204	0.2290167533
0.9043019115	0.2388815114
0.891081455	0.2487346044
0.8777769979	0.2585755762
0.8663066136	0.2684039724
0.854775062	0.2782193446
0.8431826254	0.2880212461
0.8315296053	0.2978092349
0.819816323	0.3075828729
0.8100094659	0.3173417257
0.7981866043	0.327085363
0.7882889456	0.3368133594
0.7783503764	0.3465252929
0.7683711355	0.3562207467
0.7583514699	0.365899308
0.7482916432	0.3755605686
0.7381919246	0.3852041263
0.730083615	0.3948295806
0.7199128016	0.40443654
0.711747999	0.4140246143
0.7015070634	0.4235934202
0.6932865667	0.433142578
0.6850415867	0.4426717162
0.6767722956	0.4521804645
0.6684788701	0.4616684608
0.6601614897	0.4711353471
0.6518203399	0.480580771
0.643455611	0.4900043852
0.6350674958	0.4994058482
0.6266561916	0.5087848243
0.620332618	0.5181409831
0.6118812256	0.527473999
0.605527824	0.536783555
0.5970369861	0.5460693348
0.5906542479	0.555331032
0.5821246307	0.5645683442
0.5757130658	0.5737809752
0.5692893062	0.5829686343
0.5607054944	0.5921310368
0.554253665	0.6012679033
0.547789974	0.6103789618
0.5413145235	0.6194639438
0.534827417	0.6285225877
0.5283287607	0.6375546386
0.5218186612	0.6465598462
0.5152972259	0.6555379671
0.5087645656	0.664488761
0.5022207895	0.6734119982
0.4956660106	0.6823074511
0.4891003414	0.6911748997
0.4847172356	0.7000141278
0.4781336734	0.7088249272
0.4715395295	0.717607093
0.464934923	0.72636043
0.4605260982	0.7350847435
0.4539043206	0.7437798499
0.4494841601	0.7524455664
0.4428455477	0.7610817191
0.4361969997	0.7696881376
0.4317591764	0.7782646605
0.4250943468	0.7868111279
0.420645786	0.7953273855
0.4161929962	0.8038132897
0.4095059665	0.8122686956
0.405042773	0.8206934677
0.3983403182	0.8290874742
0.393866962	0.8374505906
0.3893896109	0.8457826954
0.3849083018	0.8540836727
0.378179008	0.8623534133
0.3736879832	0.8705918104
0.3691931418	0.8787987658
0.3646945249	0.8869741822
0.3579396092	0.8951179724
0.3534317326	0.9032300478
0.3489202238	0.9113103311
0.3444051245	0.9193587446
0.3398864771	0.9273752171
0.3353643234	0.9353596832
0.330838705	0.9433120797
0.3263096653	0.9512323522
0.3217772465	0.9591204461
0.3172414908	0.9669763144
0.3127024418	0.9747999113
0.3081601433	0.9825911994
0.3036146372	0.9903501424
0.2990659684	0.9980767097
0.2945141806	1.005770872
0.2899593172	1.013432611
0.2854014227	1.021061904
0.2808405411	1.028658738
0.2762767177	1.036223099
0.2739937169	1.043754983
0.2694255641	1.051254385
0.264854581	1.058721306
0.2602808131	1.06615575
0.2557043057	1.07355772
0.2534150389	1.080927234
0.2488345076	1.088264301
0.2442513506	1.09556894
0.2396656146	1.102841172
0.2373717934	1.110081022
0.2327822739	1.117288517
0.2281902906	1.124463685
0.2258933893	1.131606564
0.2212977967	1.138717184
0.216699857	1.145795594
0.2144000213	1.152841828
0.2097986476	1.159855933
0.2051950442	1.166837958
0.2028924205	1.173787955
0.1982855597	1.180705975
0.1959813345	1.187592074
0.1913713237	1.194446312
0.1890655501	1.201268746
0.1844524961	1.208059443
0.1798374732	1.214818468
0.1775292383	1.221545885
0.1729113517	1.228241769
0.1706017121	1.234906189
0.1659810703	1.241539221
0.1636700798	1.248140939
0.159046791	1.254711425
0.1567345046	1.261250756
0.154421798	1.267759015
0.1497951498	1.274236288
0.1474812201	1.280682659
0.1428521798	1.287098214
0.1405370816	1.293483047
0.1359057592	1.299837245
0.1335895474	1.306160902
0.1312729767	1.312454112
0.1266387829	1.318716969
0.1243211721	1.324949574
0.1196849536	1.331152024
0.1173663583	1.337324418
0.1150474471	1.343466855
0.1104087016	1.349579442
0.1080888799	1.35566228
0.1057687669	1.361715473
0.1011276923	1.36773913
0.09880674285	1.373733358
0.09648552717	1.379698263
0.09184232158	1.385633956
0.08952034403	1.391540546
0.087198125	1.397418144
0.08487567065	1.403266865
0.08023008095	1.409086818
0.0779069582	1.41487812
0.07558362495	1.420640884
0.07326008775	1.426375225
0.06861242581	1.432081263
0.0662883137	1.43775911
0.06396402249	1.443408886
0.06163955832	1.449030707
0.05931492772	1.454624697
0.05466519163	1.460190968
0.05234009884	1.465729647
0.05001486442	1.471240849
0.04768949481	1.476724697
0.04536399627	1.482181313
0.04071263735	1.487610817
0.03838678954	1.493013333
0.03606083786	1.498388981
0.03373478866	1.503737886
0.03140864817	1.509060172
0.02908242274	1.514355958
0.02675611852	1.519625372
0.02210329929	1.524868538
0.01977679679	1.530085577
0.01745024078	1.535276615
0.01512363753	1.540441778
0.01279699334	1.545581186
0.0104703145	1.550694968
0.00814360735	1.555783248
0.005816878129	1.560846151
0.003490133178	1.5658838
-1.744954342	-1.570407923
-1.744954342	-0.01464964036
-1.744954342	1.570407923
-1.7400155	-1.570407923
-1.7400155	-0.01464964036
-1.7400155	1.570407923
-1.735047576	-1.570407923
-1.735047576	-0.0126964115
-1.735047576	1.570407923
-1.730050374	-1.570407923
-1.730050374	-0.0126964115
-1.730050374	1.570407923
-1.725023697	-1.570407923
-1.725023697	-0.0126964115
-1.725023697	1.570407923
-1.719967343	-1.570407923
-1.719967343	-0.01074315841
-1.719967343	1.570407923
-1.714881122	-1.570407923
-1.714881122	-0.01074315841
-1.714881122	1.570407923
-1.709764826	-1.570407923
-1.709764826	-0.008789884831
-1.709764826	1.570407923
-1.704618262	-1.570407923
-1.704618262	-0.008789884831
-1.704618262	1.570407923
-1.699441226	-1.570407923
-1.699441226	-0.008789884831
-1.699441226	1.570407923
-1.694233516	-1.570407923
-1.694233516	-0.006836594482
-1.694233516	1.570407923
-1.688994933	-1.570407923
-1.688994933	-0.006836594482
-1.688994933	1.570407923
-1.683725273	-1.570407923
-1.683725273	-0.006836594482
-1.683725273	1.570407923
-1.678424332	-1.570407923
-1.678424332	-0.004883291084
-1.678424332	1.570407923
-1.673091904	-1.570407923
-1.673091904	-0.004883291084
-1.673091904	1.570407923
-1.667727787	-1.570407923
-1.667727787	-0.004883291084
-1.667727787	1.570407923
-1.662331771	-1.570407923
-1.662331771	-0.004883291084
-1.662331771	1.570407923
-1.656903657	-1.570407923
-1.656903657	-0.00292997838
-1.656903657	1.570407923
-1.651443233	-1.570407923
-1.651443233	-0.00292997838
-1.651443233	1.570407923
-1.645950294	-1.570407923
-1.645950294	-0.00292997838
-1.645950294	1.570407923
-1.640424628	-1.570407923
-1.640424628	-0.00292997838
-1.640424628	1.570407923
-1.634866035	-1.570407923
-1.634866035	-0.00292997838
-1.634866035	1.570407923
-1.629274302	-1.570407923
-1.629274302	-0.0009766600804
-1.629274302	1.570407923
-1.623649218	-1.570407923
-1.623649218	-0.0009766600804
-1.623649218	1.570407923
-1.617990574	-1.570407923
-1.617990574	-0.0009766600804
-1.617990574	1.570407923
-1.612298164	-1.570407923
-1.612298164	-0.0009766600804
-1.612298164	1.570407923
-1.606571772	-1.570407923
-1.606571772	-0.0009766600804
-1.606571772	1.570407923
-1.600811194	-1.570407923
-1.600811194	-0.0009766600804
-1.600811194	1.570407923
-1.595016218	-1.570407923
-1.595016218	-0.0009766600804
-1.595016218	1.570407923
-1.589186629	-1.570407923
-1.589186629	-0.0009766600804
-1.589186629	1.570407923
-1.583322218	-1.570407923
-1.583322218	-0.0009766600804
-1.583322218	1.570407923
-1.577422773	-1.570407923
-1.577422773	-0.0009766600804
-1.577422773	1.570407923
-1.571488087	-1.570407923
-1.571488087	-0.0009766600804
-1.571488087	1.570407923
-1.565517945	-1.570407923
-1.565517945	-0.0009766600804
-1.565517945	1.570407923
-1.559512135	-1.570407923
-1.559512135	-0.0009766600804
-1.559512135	1.570407923
-1.55347045	-1.570407923
-1.55347045	-0.0009766600804
-1.55347045	1.570407923
-1.547392673	-1.570407923
-1.547392673	-0.0009766600804
-1.547392673	1.570407923
-1.541278597	-1.570407923
-1.541278597	-0.0009766600804
-1.541278597	1.570407923
-1.535128009	-1.570407923
-1.535128009	-0.0009766600804
-1.535128009	1.570407923
-1.528940699	-1.570407923
-1.528940699	-0.0009766600804
-1.528940699	1.570407923
-1.522716458	-1.570407923
-1.522716458	-0.0009766600804
-1.522716458	1.570407923
-1.516455075	-1.570407923
-1.516455075	-0.0009766600804
-1.516455075	1.570407923
-1.510156339	-1.570407923
-1.510156339	-0.0009766600804
-1.510156339	1.570407923
-1.503820045	-1.570407923
-1.503820045	-0.00292997838
-1.503820045	1.570407923
-1.497445978	-1.570407923
-1.497445978	-0.00292997838
-1.497445978	1.570407923
-1.491033935	-1.570407923
-1.491033935	-0.00292997838
-1.491033935	1.570407923
-1.484583706	-1.570407923
-1.484583706	-0.00292997838
-1.484583706	1.570407923
-1.478095087	-1.570407923
-1.478095087	-0.004883291084
-1.478095087	1.570407923
-1.47156787	-1.570407923
-1.47156787	-0.004883291084
-1.47156787	1.570407923
-1.46500185	-1.570407923
-1.46500185	-0.004883291084
-1.46500185	1.570407923
-1.458396822	-1.570407923
-1.458396822	-0.006836594482
-1.458396822	1.570407923
-1.451752585	-1.570407923
-1.451752585	-0.006836594482
-1.451752585	1.570407923
-1.445068934	-1.570407923
-1.445068934	-0.008789884831
-1.445068934	1.570407923
-1.43834567	-1.570407923
-1.43834567	-0.008789884831
-1.43834567	1.570407923
-1.431582592	-1.570407923
-1.431582592	-0.008789884831
-1.431582592	1.570407923
-1.424779501	-1.570407923
-1.424779501	-0.01074315841
-1.424779501	1.570407923
-1.417936203	-1.570407923
-1.417936203	-0.0126964115
-1.417936203	1.570407923
-1.411052499	-1.570407923
-1.411052499	-0.0126964115
-1.411052499	1.570407923
-1.404128193	-1.570407923
-1.404128193	-0.01464964036
-1.404128193	1.570407923
-1.397163096	-1.570407923
-1.397163096	-0.01464964036
-1.397163096	1.570407923
-1.390157015	-1.570407923
-1.390157015	-0.01660284129
-1.390157015	1.570407923
-1.383109761	-1.570407923
-1.383109761	-0.01855601053
-1.383109761	1.570407923
-1.376021147	-1.570407923
-1.376021147	-0.01855601053
-1.376021147	1.570407923
-1.368890987	-1.570407923
-1.368890987	-0.0205091444
-1.368890987	1.570407923
-1.361719096	-1.570407923
-1.361719096	-0.02246223914
-1.361719096	1.570407923
-1.354505297	-1.570407923
-1.354505297	-0.02441529101
-1.354505297	1.570407923
-1.347249406	-1.570407923
-1.347249406	-0.02441529101
-1.347249406	1.570407923
-1.33995125	-1.570407923
-1.33995125	-0.02636829636
-1.33995125	1.570407923
-1.33261065	-1.570407923
-1.33261065	-0.0283212514
-1.33261065	1.570407923
-1.325227439	-1.570407923
-1.325227439	-0.03027415242
-1.325227439	1.570407923
-1.317801447	-1.570407923
-1.317801447	-0.03222699573
-1.317801447	1.570407923
-1.310332506	-1.570407923
-1.310332506	-0.03417977757
-1.310332506	1.570407923
-1.302820454	-1.570407923
-1.302820454	-0.03613249424
-1.302820454	1.570407923
-1.295265126	-1.570407923
-1.295265126	-0.038085142
-1.295265126	1.570407923
-1.287666371	-1.570407923
-1.287666371	-0.04003771717
-1.287666371	1.570407923
-1.280024033	-1.570407923
-1.280024033	-0.04199021599
-1.280024033	1.570407923
-1.272337958	-1.570407923
-1.272337958	-0.04589496983
-1.272337958	1.570407923
-1.264608001	-1.570407923
-1.264608001	-0.04784721738
-1.264608001	1.570407923
-1.256834018	-1.570407923
-1.256834018	-0.04979937375
-1.256834018	1.570407923
-1.249015868	-1.570407923
-1.249015868	-0.05175143517
-1.249015868	1.570407923
-1.241153414	-1.570407923
-1.241153414	-0.05565525855
-1.241153414	1.570407923
-1.233246525	-1.570407923
-1.233246525	-0.05760701294
-1.233246525	1.570407923
-1.225295071	-1.570407923
-1.225295071	-0.06151018894
-1.225295071	1.570407923
-1.217298926	-1.570407923
-1.217298926	-0.06346160302
-1.217298926	1.570407923
-1.209257975	-1.570407923
-1.209257975	-0.06736406496
-1.209257975	1.570407923
-1.201172099	-1.570407923
-1.201172099	-0.06931510532
-1.201172099	1.570407923
-1.193041189	-1.570407923
-1.193041189	-0.07321678652
-1.193041189	1.570407923
-1.184865135	-1.570407923
-1.184865135	-0.07711791029
-1.184865135	1.570407923
-1.176643841	-1.570407923
-1.176643841	-0.07906825379
-1.176643841	1.570407923
-1.168377205	-1.570407923
-1.168377205	-0.08296848598
-1.168377205	1.570407923
-1.16006514	-1.570407923
-1.16006514	-0.08686808681
-1.16006514	1.570407923
-1.151707558	-1.570407923
-1.151707558	-0.0907670268
-1.151707558	1.570407923
-1.143304377	-1.570407923
-1.143304377	-0.09466527663
-1.143304377	1.570407923
-1.134855525	-1.570407923
-1.134855525	-0.09856280665
-1.134855525	1.570407923
-1.126360931	-1.570407923
-1.126360931	-0.1024595875
-1.126360931	1.570407923
-1.117820532	-1.570407923
-1.117820532	-0.1063555901
-1.117820532	1.570407923
-1.10923427	-1.570407923
-1.10923427	-0.1102507849
-1.10923427	1.570407923
-1.100602094	-1.570407923
-1.100602094	-0.1141451426
-1.100602094	1.570407923
-1.091923959	-1.570407923
-1.091923959	-0.1199850457
-1.091923959	1.570407923
-1.083199825	-1.570407923
-1.083199825	-0.1238771829
-1.083199825	1.570407923
-1.074429662	-1.570407923
-1.074429662	-0.1277683809
-1.074429662	1.570407923
-1.065613445	-1.570407923
-1.065613445	-0.1336033529
-1.065613445	1.570407923
-1.056751154	-1.570407923
-1.056751154	-0.1374920754
-1.056751154	1.570407923
-1.047842778	-1.570407923
-1.047842778	-0.1433231983
-1.047842778	1.570407923
-1.038888313	-1.570407923
-1.038888313	-0.1472092641
-1.038888313	1.570407923
-1.02988776	-1.570407923
-1.02988776	-0.1530362667
-1.02988776	1.570407923
-1.020841133	-1.570407923
-1.020841133	-0.158860667
-1.020841133	1.570407923
-1.01174845	-1.570407923
-1.01174845	-0.1646823685
-1.01174845	1.570407923
-1.002609736	-1.570407923
-1.002609736	-0.1705012744
-1.002609736	1.570407923
-0.9934250237	-1.570407923
-0.9934250237	-0.1763172879
-0.9934250237	1.570407923
-0.9841943591	-1.570407923
-0.9841943591	-0.1821303133
-0.9841943591	1.570407923
-0.9749177884	-1.570407923
-0.9749177884	-0.1879402545
-0.9749177884	1.570407923
-0.965595373	-1.570407923
-0.965595373	-0.1937470161
-0.965595373	1.570407923
-0.9562271805	-1.570407923
-0.9562271805	-0.2014842543
-0.9562271805	1.570407923
-0.9468132866	-1.570407923
-0.9468132866	-0.2072832273
-0.9468132866	1.570407923
-0.937353775	-1.570407923
-0.937353775	-0.2130787046
-0.937353775	1.570407923
-0.9278487416	-1.570407923
-0.9278487416	-0.2208004071
-0.9278487416	1.570407923
-0.9182982878	-1.570407923
-0.9182982878	-0.2285155063
-0.9182982878	1.570407923
-0.9087025263	-1.570407923
-0.9087025263	-0.2342973636
-0.9087025263	1.570407923
-0.899061579	-1.570407923
-0.899061579	-0.2420003752
-0.899061579	1.570407923
-0.8893755779	-1.570407923
-0.8893755779	-0.2496961786
-0.8893755779	1.570407923
-0.8796446637	-1.570407923
-0.8796446637	-0.2573845562
-0.8796446637	1.570407923
-0.8698689866	-1.570407923
-0.8698689866	-0.2650652926
-0.8698689866	1.570407923
-0.8600487076	-1.570407923
-0.8600487076	-0.274655139
-0.8600487076	1.570407923
-0.8501839979	-1.570407923
-0.8501839979	-0.2823178977
-0.8501839979	1.570407923
-0.8402750372	-1.570407923
-0.8402750372	-0.2899723214
-0.8402750372	1.570407923
-0.8303220191	-1.570407923
-0.8303220191	-0.2995283098
-0.8303220191	1.570407923
-0.8203251425	-1.570407923
-0.8203251425	-0.3071632133
-0.8203251425	1.570407923
-0.8102846225	-1.570407923
-0.8102846225	-0.3166941442
-0.8102846225	1.570407923
-0.8002006804	-1.570407923
-0.8002006804	-0.3262105921
-0.8002006804	1.570407923
-0.7900735501	-1.570407923
-0.7900735501	-0.3357121592
-0.7900735501	1.570407923
-0.7799034766	-1.570407923
-0.7799034766	-0.3451984532
-0.7799034766	1.570407923
-0.7696907154	-1.570407923
-0.7696907154	-0.354669085
-0.7696907154	1.570407923
-0.7594355331	-1.570407923
-0.7594355331	-0.3641236699
-0.7594355331	1.570407923
-0.7491382068	-1.570407923
-0.7491382068	-0.3754474535
-0.7491382068	1.570407923
-0.7387990266	-1.570407923
-0.7387990266	-0.3848654003
-0.7387990266	1.570407923
-0.7284182917	-1.570407923
-0.7284182917	-0.3961441333
-0.7284182917	1.570407923
-0.7179963155	-1.570407923
-0.7179963155	-0.4073973932
-0.7179963155	1.570407923
-0.7075334194	-1.570407923
-0.7075334194	-0.4186245553
-0.7075334194	1.570407923
-0.697029938	-1.570407923
-0.697029938	-0.4298250063
-0.697029938	1.570407923
-0.6864862175	-1.570407923
-0.6864862175	-0.44099814
-0.6864862175	1.570407923
-0.6759026168	-1.570407923
-0.6759026168	-0.452143362
-0.6759026168	1.570407923
-0.6652795042	-1.570407923
-0.6652795042	-0.465110064
-0.6652795042	1.570407923
-0.654617261	-1.570407923
-0.654617261	-0.4761928173
-0.654617261	1.570407923
-0.6439162802	-1.570407923
-0.6439162802	-0.4890850811
-0.6439162802	1.570407923
-0.633176966	-1.570407923
-0.633176966	-0.5019360035
-0.633176966	1.570407923
-0.622399735	-1.570407923
-0.622399735	-0.5147447263
-0.622399735	1.570407923
-0.6115850153	-1.570407923
-0.6115850153	-0.5275104112
-0.6115850153	1.570407923
-0.6007332464	-1.570407923
-0.6007332464	-0.5420460189
-0.6007332464	1.570407923
-0.5898448791	-1.570407923
-0.5898448791	-0.5547167508
-0.5898448791	1.570407923
-0.5789203779	-1.570407923
-0.5789203779	-0.5691417772
-0.5789203779	1.570407923
-0.5679602173	-1.570407923
-0.5679602173	-0.5835061942
-0.5679602173	1.570407923
-0.5569648839	-1.570407923
-0.5569648839	-0.597808911
-0.5569648839	1.570407923
-0.5459348761	-1.570407923
-0.5459348761	-0.6138244022
-0.5459348761	1.570407923
-0.5348707024	-1.570407923
-0.5348707024	-0.6279925398
-0.5348707024	1.570407923
-0.5237728857	-1.570407923
-0.5237728857	-0.643854087
-0.5237728857	1.570407923
-0.5126419585	-1.570407923
-0.5126419585	-0.6596321654
-0.5126419585	1.570407923
-0.5014784646	-1.570407923
-0.5014784646	-0.6753254836
-0.5014784646	1.570407923
-0.4902829602	-1.570407923
-0.4902829602	-0.6909328062
-0.4902829602	1.570407923
-0.479056011	-1.570407923
-0.479056011	-0.7064529524
-0.479056011	1.570407923
-0.4677981955	-1.570407923
-0.4677981955	-0.7235939495
-0.4677981955	1.570407923
-0.456510103	-1.570407923
-0.456510103	-0.7406244713
-0.456510103	1.570407923
-0.4451923317	-1.570407923
-0.4451923317	-0.7575431357
-0.4451923317	1.570407923
-0.4338454934	-1.570407923
-0.4338454934	-0.7743486423
-0.4338454934	1.570407923
-0.422470209	-1.570407923
-0.422470209	-0.7927025549
-0.422470209	1.570407923
-0.4110671095	-1.570407923
-0.4110671095	-0.8109165672
-0.4110671095	1.570407923
-0.3996368378	-1.570407923
-0.3996368378	-0.8289892871
-0.3996368378	1.570407923
-0.3881800451	-1.570407923
-0.3881800451	-0.846919435
-0.3881800451	1.570407923
-0.3766973943	-1.570407923
-0.3766973943	-0.866315624
-0.3766973943	1.570407923
-0.3651895561	-1.570407923
-0.3651895561	-0.8855393879
-0.3651895561	1.570407923
-0.3536572126	-1.570407923
-0.3536572126	-0.9045895086
-0.3536572126	1.570407923
-0.3421010553	-1.570407923
-0.3421010553	-0.92346492
-0.3421010553	1.570407923
-0.3305217832	-1.570407923
-0.3305217832	-0.9437150575
-0.3305217832	1.570407923
-0.3189201062	-1.570407923
-0.3189201062	-0.9637580835
-0.3189201062	1.570407923
-0.307296742	-1.570407923
-0.307296742	-0.9835931927
-0.307296742	1.570407923
-0.2956524173	-1.570407923
-0.2956524173	-1.003219765
-0.2956524173	1.570407923
-0.2839878664	-1.570407923
-0.2839878664	-1.024122346
-0.2839878664	1.570407923
-0.2723038326	-1.570407923
-0.2723038326	-1.04478221
-0.2723038326	1.570407923
-0.2606010663	-1.570407923
-0.2606010663	-1.066648294
-0.2606010663	1.570407923
-0.2488803258	-1.570407923
-0.2488803258	-1.088235705
-0.2488803258	1.570407923
-0.2371423763	-1.570407923
-0.2371423763	-1.109544802
-0.2371423763	1.570407923
-0.22538799	-1.570407923
-0.22538799	-1.13057619
-0.22538799	1.570407923
-0.2136179471	-1.570407923
-0.2136179471	-1.152704515
-0.2136179471	1.570407923
-0.2018330316	-1.570407923
-0.2018330316	-1.174519099
-0.2018330316	1.570407923
-0.1900340368	-1.570407923
-0.1900340368	-1.197355062
-0.1900340368	1.570407923
-0.1782217587	-1.570407923
-0.1782217587	-1.219840743
-0.1782217587	1.570407923
-0.1663970011	-1.570407923
-0.1663970011	-1.241978587
-0.1663970011	1.570407923
-0.154560572	-1.570407923
-0.154560572	-1.265042541
-0.154560572	1.570407923
-0.1427132845	-1.570407923
-0.1427132845	-1.287723087
-0.1427132845	1.570407923
-0.1308559561	-1.570407923
-0.1308559561	-1.311251905
-0.1308559561	1.570407923
-0.1189894085	-1.570407923
-0.1189894085	-1.334362521
-0.1189894085	1.570407923
-0.1071144674	-1.570407923
-0.1071144674	-1.358243236
-0.1071144674	1.570407923
-0.09523196208	-1.570407923
-0.09523196208	-1.381672335
-0.09523196208	1.570407923
-0.08334272484	-1.570407923
-0.08334272484	-1.404656259
-0.08334272484	1.570407923
-0.07144759095	-1.570407923
-0.07144759095	-1.428317558
-0.07144759095	1.570407923
-0.05954739806	-1.570407923
-0.05954739806	-1.451503355
-0.05954739806	1.570407923
-0.04764298608	-1.570407923
-0.04764298608	-1.475292108
-0.04764298608	1.570407923
-0.03573519666	-1.570407923
-0.03573519666	-1.499624107
-0.03573519666	1.570407923
-0.02382487297	-1.570407923
-0.02382487297	-1.523417004
-0.02382487297	1.570407923
-0.01191285911	-1.570407923
-0.01191285911	-1.54668201
-0.01191285911	1.570407923
0	-1.570796327
0	1.570796327
0.01191285911	-1.570407923
0.01191285911	1.54668201
0.01191285911	1.570407923
0.02382487297	-1.570407923
0.02382487297	1.523417004
0.02382487297	1.570407923
0.03573519666	-1.570407923
0.03573519666	1.499624107
0.03573519666	1.570407923
0.04764298608	-1.570407923
0.04764298608	1.475292108
0.04764298608	1.570407923
0.05954739806	-1.570407923
0.05954739806	1.451503355
0.05954739806	1.570407923
0.07144759095	-1.570407923
0.07144759095	1.428317558
0.07144759095	1.570407923
0.08334272484	-1.570407923
0.08334272484	1.404656259
0.08334272484	1.570407923
0.09523196208	-1.570407923
0.09523196208	1.381672335
0.09523196208	1.570407923
0.1071144674	-1.570407923
0.1071144674	1.358243236
0.1071144674	1.570407923
0.1189894085	-1.570407923
0.1189894085	1.334362521
0.1189894085	1.570407923
0.1308559561	-1.570407923
0.1308559561	1.311251905
0.1308559561	1.570407923
0.1427132845	-1.570407923
0.1427132845	1.287723087
0.1427132845	1.570407923
0.154560572	-1.570407923
0.154560572	1.265042541
0.154560572	1.570407923
0.1663970011	-1.570407923
0.1663970011	1.241978587
0.1663970011	1.570407923
0.1782217587	-1.570407923
0.1782217587	1.219840743
0.1782217587	1.570407923
0.1900340368	-1.570407923
0.1900340368	1.197355062
0.1900340368	1.570407923
0.2018330316	-1.570407923
0.2018330316	1.174519099
0.2018330316	1.570407923
0.2136179471	-1.570407923
0.2136179471	1.152704515
0.2136179471	1.570407923
0.22538799	-1.570407923
0.22538799	1.13057619
0.22538799	1.570407923
0.2371423763	-1.570407923
0.2371423763	1.109544802
0.2371423763	1.570407923
0.2488803258	-1.570407923
0.2488803258	1.088235705
0.2488803258	1.570407923
0.2606010663	-1.570407923
0.2606010663	1.066648294
0.2606010663	1.570407923
0.2723038326	-1.570407923
0.2723038326	1.04478221
0.2723038326	1.570407923
0.2839878664	-1.570407923
0.2839878664	1.024122346
0.2839878664	1.570407923
0.2956524173	-1.570407923
0.2956524173	1.003219765
0.2956524173	1.570407923
0.307296742	-1.570407923
0.307296742	0.9835931927
0.307296742	1.570407923
0.3189201062	-1.570407923
0.3189201062	0.9637580835
0.3189201062	1.570407923
0.3305217832	-1.570407923
0.3305217832	0.9437150575
0.3305217832	1.570407923
0.3421010553	-1.570407923
0.3421010553	0.92346492
0.3421010553	1.570407923
0.3536572126	-1.570407923
0.3536572126	0.9045895086
0.3536572126	1.570407923
0.3651895561	-1.570407923
0.3651895561	0.8855393879
0.3651895561	1.570407923
0.3766973943	-1.570407923
0.3766973943	0.866315624
0.3766973943	1.570407923
0.3881800451	-1.570407923
0.3881800451	0.846919435
0.3881800451	1.570407923
0.3996368378	-1.570407923
0.3996368378	0.8289892871
0.3996368378	1.570407923
0.4110671095	-1.570407923
0.4110671095	0.8109165672
0.4110671095	1.570407923
0.422470209	-1.570407923
0.422470209	0.7927025549
0.422470209	1.570407923
0.4338454934	-1.570407923
0.4338454934	0.7743486423
0.4338454934	1.570407923
0.4451923317	-1.570407923
0.4451923317	0.7575431357
0.4451923317	1.570407923
0.456510103	-1.570407923
0.456510103	0.7406244713
0.456510103	1.570407923
0.4677981955	-1.570407923
0.4677981955	0.7235939495
0.4677981955	1.570407923
0.479056011	-1.570407923
0.479056011	0.7064529524
0.479056011	1.570407923
0.4902829602	-1.570407923
0.4902829602	0.6909328062
0.4902829602	1.570407923
0.5014784646	-1.570407923
0.5014784646	0.6753254836
0.5014784646	1.570407923
0.5126419585	-1.570407923
0.5126419585	0.6596321654
0.5126419585	1.570407923
0.5237728857	-1.570407923
0.5237728857	0.643854087
0.5237728857	1.570407923
0.5348707024	-1.570407923
0.5348707024	0.6279925398
0.5348707024	1.570407923
0.5459348761	-1.570407923
0.5459348761	0.6138244022
0.5459348761	1.570407923
0.5569648839	-1.570407923
0.5569648839	0.597808911
0.5569648839	1.570407923
0.5679602173	-1.570407923
0.5679602173	0.5835061942
0.5679602173	1.570407923
0.5789203779	-1.570407923
0.5789203779	0.5691417772
0.5789203779	1.570407923
0.5898448791	-1.570407923
0.5898448791	0.5547167508
0.5898448791	1.570407923
0.6007332464	-1.570407923
0.6007332464	0.5420460189
0.6007332464	1.570407923
0.6115850153	-1.570407923
0.6115850153	0.5275104112
0.6115850153	1.570407923
0.622399735	-1.570407923
0.622399735	0.5147447263
0.622399735	1.570407923
0.633176966	-1.570407923
0.633176966	0.5019360035
0.633176966	1.570407923
0.6439162802	-1.570407923
0.6439162802	0.4890850811
0.6439162802	1.570407923
0.654617261	-1.570407923
0.654617261	0.4761928173
0.654617261	1.570407923
0.6652795042	-1.570407923
0.6652795042	0.465110064
0.6652795042	1.570407923
0.6759026168	-1.570407923
0.6759026168	0.452143362
0.6759026168	1.570407923
0.6864862175	-1.570407923
0.6864862175	0.44099814
0.6864862175	1.570407923
0.697029938	-1.570407923
0.697029938	0.4298250063
0.697029938	1.570407923
0.7075334194	-1.570407923
0.7075334194	0.4186245553
0.7075334194	1.570407923
0.7179963155	-1.570407923
0.7179963155	0.4073973932
0.7179963155	1.570407923
0.7284182917	-1.570407923
0.7284182917	0.3961441333
0.7284182917	1.570407923
0.7387990266	-1.570407923
0.7387990266	0.3848654003
0.7387990266	1.570407923
0.7491382068	-1.570407923
0.7491382068	0.3754474535
0.7491382068	1.570407923
0.7594355331	-1.570407923
0.7594355331	0.3641236699
0.7594355331	1.570407923
0.7696907154	-1.570407923
0.7696907154	0.354669085
0.7696907154	1.570407923
0.7799034766	-1.570407923
0.7799034766	0.3451984532
0.7799034766	1.570407923
0.7900735501	-1.570407923
0.7900735501	0.3357121592
0.7900735501	1.570407923
0.8002006804	-1.570407923
0.8002006804	0.3262105921
0.8002006804	1.570407923
0.8102846225	-1.570407923
0.8102846225	0.3166941442
0.8102846225	1.570407923
0.8203251425	-1.570407923
0.8203251425	0.3071632133
0.8203251425	1.570407923
0.8303220191	-1.570407923
0.8303220191	0.2995283098
0.8303220191	1.570407923
0.8402750372	-1.570407923
0.8402750372	0.2899723214
0.8402750372	1.570407923
0.8501839979	-1.570407923
0.8501839979	0.2823178977
0.8501839979	1.570407923
0.8600487076	-1.570407923
0.8600487076	0.274655139
0.8600487076	1.570407923
0.8698689866	-1.570407923
0.8698689866	0.2650652926
0.8698689866	1.570407923
0.8796446637	-1.570407923
0.8796446637	0.2573845562
0.8796446637	1.570407923
0.8893755779	-1.570407923
0.8893755779	0.2496961786
0.8893755779	1.570407923
0.899061579	-1.570407923
0.899061579	0.2420003752
0.899061579	1.570407923
0.9087025263	-1.570407923
0.9087025263	0.2342973636
0.9087025263	1.570407923
0.9182982878	-1.570407923
0.9182982878	0.2285155063
0.9182982878	1.570407923
0.9278487416	-1.570407923
0.9278487416	0.2208004071
0.9278487416	1.570407923
0.937353775	-1.570407923
0.937353775	0.2130787046
0.937353775	1.570407923
0.9468132866	-1.570407923
0.9468132866	0.2072832273
0.9468132866	1.570407923
0.9562271805	-1.570407923
0.9562271805	0.2014842543
0.9562271805	1.570407923
0.965595373	-1.570407923
0.965595373	0.1937470161
0.965595373	1.570407923
0.9749177884	-1.570407923
0.9749177884	0.1879402545
0.9749177884	1.570407923
0.9841943591	-1.570407923
0.9841943591	0.1821303133
0.9841943591	1.570407923
0.9934250237	-1.570407923
0.9934250237	0.1763172879
0.9934250237	1.570407923
1.002609736	-1.570407923
1.002609736	0.1705012744
1.002609736	1.570407923
1.01174845	-1.570407923
1.01174845	0.1646823685
1.01174845	1.570407923
1.020841133	-1.570407923
1.020841133	0.158860667
1.020841133	1.570407923
1.02988776	-1.570407923
1.02988776	0.1530362667
1.02988776	1.570407923
1.038888313	-1.570407923
1.038888313	0.1472092641
1.038888313	1.570407923
1.047842778	-1.570407923
1.047842778	0.1433231983
1.047842778	1.570407923
1.056751154	-1.570407923
1.056751154	0.1374920754
1.056751154	1.570407923
1.065613445	-1.570407923
1.065613445	0.1336033529
1.065613445	1.570407923
1.074429662	-1.570407923
1.074429662	0.1277683809
1.074429662	1.570407923
1.083199825	-1.570407923
1.083199825	0.1238771829
1.083199825	1.570407923
1.091923959	-1.570407923
1.091923959	0.1199850457
1.091923959	1.570407923
1.100602094	-1.570407923
1.100602094	0.1141451426
1.100602094	1.570407923
1.10923427	-1.570407923
1.10923427	0.1102507849
1.10923427	1.570407923
1.117820532	-1.570407923
1.117820532	0.1063555901
1.117820532	1.570407923
1.126360931	-1.570407923
1.126360931	0.1024595875
1.126360931	1.570407923
1.134855525	-1.570407923
1.134855525	0.09856280665
1.134855525	1.570407923
1.143304377	-1.570407923
1.143304377	0.09466527663
1.143304377	1.570407923
1.151707558	-1.570407923
1.151707558	0.0907670268
1.151707558	1.570407923
1.16006514	-1.570407923
1.16006514	0.08686808681
1.16006514	1.570407923
1.168377205	-1.570407923
1.168377205	0.08296848598
1.168377205	1.570407923
1.176643841	-1.570407923
1.176643841	0.07906825379
1.176643841	1.570407923
1.184865135	-1.570407923
1.184865135	0.07711791029
1.184865135	1.570407923
1.193041189	-1.570407923
1.193041189	0.07321678652
1.193041189	1.570407923
1.201172099	-1.570407923
1.201172099	0.06931510532
1.201172099	1.570407923
1.209257975	-1.570407923
1.209257975	0.06736406496
1.209257975	1.570407923
1.217298926	-1.570407923
1.217298926	0.06346160302
1.217298926	1.570407923
1.225295071	-1.570407923
1.225295071	0.06151018894
1.225295071	1.570407923
1.233246525	-1.570407923
1.233246525	0.05760701294
1.233246525	1.570407923
1.241153414	-1.570407923
1.241153414	0.05565525855
1.241153414	1.570407923
1.249015868	-1.570407923
1.249015868	0.05175143517
1.249015868	1.570407923
1.256834018	-1.570407923
1.256834018	0.04979937375
1.256834018	1.570407923
1.264608001	-1.570407923
1.264608001	0.04784721738
1.264608001	1.570407923
1.272337958	-1.570407923
1.272337958	0.04589496983
1.272337958	1.570407923
1.280024033	-1.570407923
1.280024033	0.04199021599
1.280024033	1.570407923
1.287666371	-1.570407923
1.287666371	0.04003771717
1.287666371	1.570407923
1.295265126	-1.570407923
1.295265126	0.038085142
1.295265126	1.570407923
1.302820454	-1.570407923
1.302820454	0.03613249424
1.302820454	1.570407923
1.310332506	-1.570407923
1.310332506	0.03417977757
1.310332506	1.570407923
1.317801447	-1.570407923
1.317801447	0.03222699573
1.317801447	1.570407923
1.325227439	-1.570407923
1.325227439	0.03027415242
1.325227439	1.570407923
1.33261065	-1.570407923
1.33261065	0.0283212514
1.33261065	1.570407923
1.33995125	-1.570407923
1.33995125	0.02636829636
1.33995125	1.570407923
1.347249406	-1.570407923
1.347249406	0.02441529101
1.347249406	1.570407923
1.354505297	-1.570407923
1.354505297	0.02441529101
1.354505297	1.570407923
1.361719096	-1.570407923
1.361719096	0.02246223914
1.361719096	1.570407923
1.368890987	-1.570407923
1.368890987	0.0205091444
1.368890987	1.570407923
1.376021147	-1.570407923
1.376021147	0.01855601053
1.376021147	1.570407923
1.383109761	-1.570407923
1.383109761	0.01855601053
1.383109761	1.570407923
1.390157015	-1.570407923
1.390157015	0.01660284129
1.390157015	1.570407923
1.397163096	-1.570407923
1.397163096	0.01464964036
1.397163096	1.570407923
1.404128193	-1.570407923
1.404128193	0.01464964036
1.404128193	1.570407923
1.411052499	-1.570407923
1.411052499	0.0126964115
1.411052499	1.570407923
1.417936203	-1.570407923
1.417936203	0.0126964115
1.417936203	1.570407923
1.424779501	-1.570407923
1.424779501	0.01074315841
1.424779501	1.570407923
1.431582592	-1.570407923
1.431582592	0.008789884831
1.431582592	1.570407923
1.43834567	-1.570407923
1.43834567	0.008789884831
1.43834567	1.570407923
1.445068934	-1.570407923
1.445068934	0.008789884831
1.445068934	1.570407923
1.451752585	-1.570407923
1.451752585	0.006836594482
1.451752585	1.570407923
1.458396822	-1.570407923
1.458396822	0.006836594482
1.458396822	1.570407923
1.46500185	-1.570407923
1.46500185	0.004883291084
1.46500185	1.570407923
1.47156787	-1.570407923
1.47156787	0.004883291084
1.47156787	1.570407923
1.478095087	-1.570407923
1.478095087	0.004883291084
1.478095087	1.570407923
1.484583706	-1.570407923
1.484583706	0.00292997838
1.484583706	1.570407923
1.491033935	-1.570407923
1.491033935	0.00292997838
1.491033935	1.570407923
1.497445978	-1.570407923
1.497445978	0.00292997838
1.497445978	1.570407923
1.503820045	-1.570407923
1.503820045	0.00292997838
1.503820045	1.570407923
1.510156339	-1.570407923
1.510156339	0.0009766600804
1.510156339	1.570407923
1.516455075	-1.570407923
1.516455075	0.0009766600804
1.516455075	1.570407923
1.522716458	-1.570407923
1.522716458	0.0009766600804
1.522716458	1.570407923
1.528940699	-1.570407923
1.528940699	0.0009766600804
1.528940699	1.570407923
1.535128009	-1.570407923
1.535128009	0.0009766600804
1.535128009	1.570407923
1.541278597	-1.570407923
1.541278597	0.0009766600804
1.541278597	1.570407923
1.547392673	-1.570407923
1.547392673	0.0009766600804
1.547392673	1.570407923
1.55347045	-1.570407923
1.55347045	0.0009766600804
1.55347045	1.570407923
1.559512135	-1.570407923
1.559512135	0.0009766600804
1.559512135	1.570407923
1.565517945	-1.570407923
1.565517945	0.0009766600804
1.565517945	1.570407923
1.571488087	-1.570407923
1.571488087	0.0009766600804
1.571488087	1.570407923
1.577422773	-1.570407923
1.577422773	0.0009766600804
1.577422773	1.570407923
1.583322218	-1.570407923
1.583322218	0.0009766600804
1.583322218	1.570407923
1.589186629	-1.570407923
1.589186629	0.0009766600804
1.589186629	1.570407923
1.595016218	-1.570407923
1.595016218	0.0009766600804
1.595016218	1.570407923
1.600811194	-1.570407923
1.600811194	0.0009766600804
1.600811194	1.570407923
1.606571772	-1.570407923
1.606571772	0.0009766600804
1.606571772	1.570407923
1.612298164	-1.570407923
1.612298164	0.0009766600804
1.612298164	1.570407923
1.617990574	-1.570407923
1.617990574	0.0009766600804
1.617990574	1.570407923
1.623649218	-1.570407923
1.623649218	0.0009766600804
1.623649218	1.570407923
1.629274302	-1.570407923
1.629274302	0.0009766600804
1.629274302	1.570407923
1.634866035	-1.570407923
1.634866035	0.00292997838
1.634866035	1.570407923
1.640424628	-1.570407923
1.640424628	0.00292997838
1.640424628	1.570407923
1.645950294	-1.570407923
1.645950294	0.00292997838
1.645950294	1.570407923
1.651443233	-1.570407923
1.651443233	0.00292997838
1.651443233	1.570407923
1.656903657	-1.570407923
1.656903657	0.00292997838
1.656903657	1.570407923
1.662331771	-1.570407923
1.662331771	0.004883291084
1.662331771	1.570407923
1.667727787	-1.570407923
1.667727787	0.004883291084
1.667727787	1.570407923
1.673091904	-1.570407923
1.673091904	0.004883291084
1.673091904	1.570407923
1.678424332	-1.570407923
1.678424332	0.004883291084
1.678424332	1.570407923
1.683725273	-1.570407923
1.683725273	0.006836594482
1.683725273	1.570407923
1.688994933	-1.570407923
1.688994933	0.006836594482
1.688994933	1.570407923
1.694233516	-1.570407923
1.694233516	0.006836594482
1.694233516	1.570407923
1.699441226	-1.570407923
1.699441226	0.008789884831
1.699441226	1.570407923
1.704618262	-1.570407923
1.704618262	0.008789884831
1.704618262	1.570407923
1.709764826	-1.570407923
1.709764826	0.008789884831
1.709764826	1.570407923
1.714881122	-1.570407923
1.714881122	0.01074315841
1.714881122	1.570407923
1.719967343	-1.570407923
1.719967343	0.01074315841
1.719967343	1.570407923
1.725023697	-1.570407923
1.725023697	0.0126964115
1.725023697	1.570407923
1.730050374	-1.570407923
1.730050374	0.0126964115
1.730050374	1.570407923
1.735047576	-1.570407923
1.735047576	0.0126964115
1.735047576	1.570407923
1.7400155	-1.570407923
1.7400155	0.01464964036
1.7400155	1.570407923
-0.001163378775	-1.570896321
0.003490133178	-1.5658838
0.005816878129	-1.560846151
0.00814360735	-1.555783248
0.0104703145	-1.550694968
0.01279699334	-1.545581186
0.01512363753	-1.540441778
0.01745024078	-1.535276615
0.01977679679	-1.530085577
0.02210329929	-1.524868538
0.02675611852	-1.519625372
0.02908242274	-1.514355958
0.03140864817	-1.509060172
0.03373478866	-1.503737886
0.03606083786	-1.498388981
0.03838678954	-1.493013333
0.04071263735	-1.487610817
0.04536399627	-1.482181313
0.04768949481	-1.476724697
0.05001486442	-1.471240849
0.05234009884	-1.465729647
0.05466519163	-1.460190968
0.05931492772	-1.454624697
0.06163955832	-1.449030707
0.06396402249	-1.443408886
0.0662883137	-1.43775911
0.06861242581	-1.432081263
0.07326008775	-1.426375225
0.07558362495	-1.420640884
0.0779069582	-1.41487812
0.08023008095	-1.409086818
0.08487567065	-1.403266865
0.087198125	-1.397418144
0.08952034403	-1.391540546
0.09184232158	-1.385633956
0.09648552717	-1.379698263
0.09880674285	-1.373733358
0.1011276923	-1.36773913
0.1057687669	-1.361715473
0.1080888799	-1.35566228
0.1104087016	-1.349579442
0.1150474471	-1.343466855
0.1173663583	-1.337324418
0.1196849536	-1.331152024
0.1243211721	-1.324949574
0.1266387829	-1.318716969
0.1312729767	-1.312454112
0.1335895474	-1.306160902
0.1359057592	-1.299837245
0.1405370816	-1.293483047
0.1428521798	-1.287098214
0.1474812201	-1.280682659
0.1497951498	-1.274236288
0.154421798	-1.267759015
0.1567345046	-1.261250756
0.159046791	-1.254711425
0.1636700798	-1.248140939
0.1659810703	-1.241539221
0.1706017121	-1.234906189
0.1729113517	-1.228241769
0.1775292383	-1.221545885
0.1798374732	-1.214818468
0.1844524961	-1.208059443
0.1890655501	-1.201268746
0.1913713237	-1.194446312
0.1959813345	-1.187592074
0.1982855597	-1.180705975
0.2028924205	-1.173787955
0.2051950442	-1.166837958
0.2097986476	-1.159855933
0.2144000213	-1.152841828
0.216699857	-1.145795594
0.2212977967	-1.138717184
0.2258933893	-1.131606564
0.2281902906	-1.124463685
0.2327822739	-1.117288517
0.2373717934	-1.110081022
0.2396656146	-1.102841172
0.2442513506	-1.09556894
0.2488345076	-1.088264301
0.2534150389	-1.080927234
0.2557043057	-1.07355772
0.2602808131	-1.06615575
0.264854581	-1.058721306
0.2694255641	-1.051254385
0.2739937169	-1.043754983
0.2762767177	-1.036223099
0.2808405411	-1.028658738
0.2854014227	-1.021061904
0.2899593172	-1.013432611
0.2945141806	-1.005770872
0.2990659684	-0.9980767097
0.3036146372	-0.9903501424
0.3081601433	-0.9825911994
0.3127024418	-0.9747999113
0.3172414908	-0.9669763144
0.3217772465	-0.9591204461
0.3263096653	-0.9512323522
0.330838705	-0.9433120797
0.3353643234	-0.9353596832
0.3398864771	-0.9273752171
0.3444051245	-0.9193587446
0.3489202238	-0.9113103311
0.3534317326	-0.9032300478
0.3579396092	-0.8951179724
0.3646945249	-0.8869741822
0.3691931418	-0.8787987658
0.3736879832	-0.8705918104
0.378179008	-0.8623534133
0.3849083018	-0.8540836727
0.3893896109	-0.8457826954
0.393866962	-0.8374505906
0.3983403182	-0.8290874742
0.405042773	-0.8206934677
0.4095059665	-0.8122686956
0.4161929962	-0.8038132897
0.420645786	-0.7953273855
0.4250943468	-0.7868111279
0.4317591764	-0.7782646605
0.4361969997	-0.7696881376
0.4428455477	-0.7610817191
0.4494841601	-0.7524455664
0.4539043206	-0.7437798499
0.4605260982	-0.7350847435
0.464934923	-0.72636043
0.4715395295	-0.717607093
0.4781336734	-0.7088249272
0.4847172356	-0.7000141278
0.4891003414	-0.6911748997
0.4956660106	-0.6823074511
0.5022207895	-0.6734119982
0.5087645656	-0.664488761
0.5152972259	-0.6555379671
0.5218186612	-0.6465598462
0.5283287607	-0.6375546386
0.534827417	-0.6285225877
0.5413145235	-0.6194639438
0.547789974	-0.6103789618
0.554253665	-0.6012679033
0.5607054944	-0.5921310368
0.5692893062	-0.5829686343
0.5757130658	-0.5737809752
0.5821246307	-0.5645683442
0.5906542479	-0.555331032
0.5970369861	-0.5460693348
0.605527824	-0.536783555
0.6118812256	-0.527473999
0.620332618	-0.5181409831
0.6266561916	-0.5087848243
0.6350674958	-0.4994058482
0.643455611	-0.4900043852
0.6518203399	-0.480580771
0.6601614897	-0.4711353471
0.6684788701	-0.4616684608
0.6767722956	-0.4521804645
0.6850415867	-0.4426717162
0.6932865667	-0.433142578
0.7015070634	-0.4235934202
0.711747999	-0.4140246143
0.7199128016	-0.40443654
0.730083615	-0.3948295806
0.7381919246	-0.3852041263
0.7482916432	-0.3755605686
0.7583514699	-0.365899308
0.7683711355	-0.3562207467
0.7783503764	-0.3465252929
0.7882889456	-0.3368133594
0.7981866043	-0.327085363
0.8100094659	-0.3173417257
0.819816323	-0.3075828729
0.8315296053	-0.2978092349
0.8431826254	-0.2880212461
0.854775062	-0.2782193446
0.8663066136	-0.2684039724
0.8777769979	-0.2585755762
0.891081455	-0.2487346044
0.9043019115	-0.2388815114
0.9174380204	-0.2290167533
0.9304894597	-0.2191407906
0.9434559479	-0.2092540863
0.9581704444	-0.199357107
0.9727733273	-0.1894503221
0.987264322	-0.1795342037
1.003432673	-0.1696092271
1.019458893	-0.1596758697
1.035342817	-0.1497346115
1.052824622	-0.139785935
1.071851558	-0.1298303248
1.090665895	-0.1198682672
1.109267901	-0.1099002511
1.130978911	-0.09992676645
1.152394857	-0.08994830557
1.176740446	-0.07996536154
1.200696922	-0.06997842913
1.227380428	-0.05998800432
1.25662083	-0.04999458412
1.28971876	-0.03999866634
1.326354986	-0.03000074962
1.37176477	-0.02000133318
1.430230489	-0.01000091663
1.712106877	-0.01000091663
-1.570796327	0
1.570796327	0
-1.712106877	0.01000091663
-1.430230489	0.01000091663
-1.37176477	0.02000133318
-1.326354986	0.03000074962
-1.28971876	0.03999866634
-1.25662083	0.04999458412
-1.227380428	0.05998800432
-1.200696922	0.06997842913
-1.176740446	0.07996536154
-1.152394857	0.08994830557
-1.130978911	0.09992676645
-1.109267901	0.1099002511
-1.090665895	0.1198682672
-1.071851558	0.1298303248
-1.052824622	0.139785935
-1.035342817	0.1497346115
-1.019458893	0.1596758697
-1.003432673	0.1696092271
-0.987264322	0.1795342037
-0.9727733273	0.1894503221
-0.9581704444	0.199357107
-0.9434559479	0.2092540863
-0.9304894597	0.2191407906
-0.9174380204	0.2290167533
-0.9043019115	0.2388815114
-0.891081455	0.2487346044
-0.8777769979	0.2585755762
-0.8663066136	0.2684039724
-0.854775062	0.2782193446
-0.8431826254	0.2880212461
-0.8315296053	0.2978092349
-0.819816323	0.3075828729
-0.8100094659	0.3173417257
-0.7981866043	0.327085363
-0.7882889456	0.3368133594
-0.7783503764	0.3465252929
-0.7683711355	0.3562207467
-0.7583514699	0.365899308
-0.7482916432	0.3755605686
-0.7381919246	0.3852041263
-0.730083615	0.3948295806
-0.7199128016	0.40443654
-0.711747999	0.4140246143
-0.7015070634	0.4235934202
-0.6932865667	0.433142578
-0.6850415867	0.4426717162
-0.6767722956	0.4521804645
-0.6684788701	0.4616684608
-0.6601614897	0.4711353471
-0.6518203399	0.480580771
-0.643455611	0.4900043852
-0.6350674958	0.4994058482
-0.6266561916	0.5087848243
-0.620332618	0.5181409831
-0.6118812256	0.527473999
-0.605527824	0.536783555
-0.5970369861	0.5460693348
-0.5906542479	0.555331032
-0.5821246307	0.5645683442
-0.5757130658	0.5737809752
-0.5692893062	0.5829686343
-0.5607054944	0.5921310368
-0.554253665	0.6012679033
-0.547789974	0.6103789618
-0.5413145235	0.6194639438
-0.534827417	0.6285225877
-0.5283287607	0.6375546386
-0.5218186612	0.6465598462
-0.5152972259	0.6555379671
-0.5087645656	0.664488761
-0.5022207895	0.6734119982
-0.4956660106	0.6823074511
-0.4891003414	0.6911748997
-0.4847172356	0.7000141278
-0.4781336734	0.7088249272
-0.4715395295	0.717607093
-0.464934923	0.72636043
-0.4605260982	0.7350847435
-0.4539043206	0.7437798499
-0.4494841601	0.7524455664
-0.4428455477	0.7610817191
-0.4361969997	0.7696881376
-0.4317591764	0.7782646605
-0.4250943468	0.7868111279
-0.420645786	0.7953273855
-0.4161929962	0.8038132897
-0.4095059665	0.8122686956
-0.405042773	0.8206934677
-0.3983403182	0.8290874742
-0.393866962	0.8374505906
-0.3893896109	0.8457826954
-0.3849083018	0.8540836727
-0.378179008	0.8623534133
-0.3736879832	0.8705918104
-0.3691931418	0.8787987658
-0.3646945249	0.8869741822
-0.3579396092	0.8951179724
-0.3534317326	0.9032300478
-0.3489202238	0.9113103311
-0.3444051245	0.9193587446
-0.3398864771	0.9273752171
-0.3353643234	0.9353596832
-0.330838705	0.9433120797
-0.3263096653	0.9512323522
-0.3217772465	0.9591204461
-0.3172414908	0.9669763144
-0.3127024418	0.9747999113
-0.3081601433	0.9825911994
-0.3036146372	0.9903501424
-0.2990659684	0.9980767097
-0.2945141806	1.005770872
-0.2899593172	1.013432611
-0.2854014227	1.021061904
-0.2808405411	1.028658738
-0.2762767177	1.036223099
-0.2739937169	1.043754983
-0.2694255641	1.051254385
-0.264854581	1.058721306
-0.2602808131	1.06615575
-0.2557043057	1.07355772
-0.2534150389	1.080927234
-0.2488345076	1.088264301
-0.2442513506	1.09556894
-0.2396656146	1.102841172
-0.2373717934	1.110081022
-0.2327822739	1.117288517
-0.2281902906	1.124463685
-0.2258933893	1.131606564
-0.2212977967	1.138717184
-0.216699857	1.145795594
-0.2144000213	1.152841828
-0.2097986476	1.159855933
-0.2051950442	1.166837958
-0.2028924205	1.173787955
-0.1982855597	1.180705975
-0.1959813345	1.187592074
-0.1913713237	1.194446312
-0.1890655501	1.201268746
-0.1844524961	1.208059443
-0.1798374732	1.214818468
-0.1775292383	1.221545885
-0.1729113517	1.228241769
-0.1706017121	1.234906189
-0.1659810703	1.241539221
-0.1636700798	1.248140939
-0.159046791	1.254711425
-0.1567345046	1.261250756
-0.154421798	1.267759015
-0.1497951498	1.274236288
-0.1474812201	1.280682659
-0.1428521798	1.287098214
-0.1405370816	1.293483047
-0.1359057592	1.299837245
-0.1335895474	1.306160902
-0.1312729767	1.312454112
-0.1266387829	1.318716969
-0.1243211721	1.324949574
-0.1196849536	1.331152024
-0.1173663583	1.337324418
-0.1150474471	1.343466855
-0.1104087016	1.349579442
-0.1080888799	1.35566228
-0.1057687669	1.361715473
-0.1011276923	1.36773913
-0.09880674285	1.373733358
-0.09648552717	1.379698263
-0.09184232158	1.385633956
-0.08952034403	1.391540546
-0.087198125	1.397418144
-0.08487567065	1.403266865
-0.08023008095	1.409086818
-0.0779069582	1.41487812
-0.07558362495	1.420640884
-0.07326008775	1.426375225
-0.06861242581	1.432081263
-0.0662883137	1.43775911
-0.06396402249	1.443408886
-0.06163955832	1.449030707
-0.05931492772	1.454624697
-0.05466519163	1.460190968
-0.05234009884	1.465729647
-0.05001486442	1.471240849
-0.04768949481	1.476724697
-0.04536399627	1.482181313
-0.04071263735	1.487610817
-0.03838678954	1.493013333
-0.03606083786	1.498388981
-0.03373478866	1.503737886
-0.03140864817	1.509060172
-0.02908242274	1.514355958
-0.02675611852	1.519625372
-0.02210329929	1.524868538
-0.01977679679	1.530085577
-0.01745024078	1.535276615
-0.01512363753	1.540441778
-0.01279699334	1.545581186
-0.0104703145	1.550694968
-0.00814360735	1.555783248
-0.005816878129	1.560846151
-0.003490133178	1.5658838
-1.744954342	-1.570407923
-1.744954342	0.01464964036
-1.744954342	1.570407923
-1.7400155	-1.570407923
-1.7400155	0.01464964036
-1.7400155	1.570407923
-1.735047576	-1.570407923
-1.735047576	0.0126964115
-1.735047576	1.570407923
-1.730050374	-1.570407923
-1.730050374	0.0126964115
-1.730050374	1.570407923
-1.725023697	-1.570407923
-1.725023697	0.0126964115
-1.725023697	1.570407923
-1.719967343	-1.570407923
-1.719967343	0.01074315841
-1.719967343	1.570407923
-1.714881122	-1.570407923
-1.714881122	0.01074315841
-1.714881122	1.570407923
-1.709764826	-1.570407923
-1.709764826	0.008789884831
-1.709764826	1.570407923
-1.704618262	-1.570407923
-1.704618262	0.008789884831
-1.704618262	1.570407923
-1.699441226	-1.570407923
-1.699441226	0.008789884831
-1.699441226	1.570407923
-1.694233516	-1.570407923
-1.694233516	0.006836594482
-1.694233516	1.570407923
-1.688994933	-1.570407923
-1.688994933	0.006836594482
-1.688994933	1.570407923
-1.683725273	-1.570407923
-1.683725273	0.006836594482
-1.683725273	1.570407923
-1.678424332	-1.570407923
-1.678424332	0.004883291084
-1.678424332	1.570407923
-1.673091904	-1.570407923
-1.673091904	0.004883291084
-1.673091904	1.570407923
-1.667727787	-1.570407923
-1.667727787	0.004883291084
-1.667727787	1.570407923
-1.662331771	-1.570407923
-1.662331771	0.004883291084
-1.662331771	1.570407923
-1.656903657	-1.570407923
-1.656903657	0.00292997838
-1.656903657	1.570407923
-1.651443233	-1.570407923
-1.651443233	0.00292997838
-1.651443233	1.570407923
-1.645950294	-1.570407923
-1.645950294	0.00292997838
-1.645950294	1.570407923
-1.640424628	-1.570407923
-1.640424628	0.00292997838
-1.640424628	1.570407923
-1.634866035	-1.570407923
-1.634866035	0.00292997838
-1.634866035	1.570407923
-1.629274302	-1.570407923
-1.629274302	0.0009766600804
-1.629274302	1.570407923
-1.623649218	-1.570407923
-1.623649218	0.0009766600804
-1.623649218	1.570407923
-1.617990574	-1.570407923
-1.617990574	0.0009766600804
-1.617990574	1.570407923
-1.612298164	-1.570407923
-1.612298164	0.0009766600804
-1.612298164	1.570407923
-1.606571772	-1.570407923
-1.606571772	0.0009766600804
-1.606571772	1.570407923
-1.600811194	-1.570407923
-1.600811194	0.0009766600804
-1.600811194	1.570407923
-1.595016218	-1.570407923
-1.595016218	0.0009766600804
-1.595016218	1.570407923
-1.589186629	-1.570407923
-1.589186629	0.0009766600804
-1.589186629	1.570407923
-1.583322218	-1.570407923
-1.583322218	0.0009766600804
-1.583322218	1.570407923
-1.577422773	-1.570407923
-1.577422773	0.0009766600804
-1.577422773	1.570407923
-1.571488087	-1.570407923
-1.571488087	0.0009766600804
-1.571488087	1.570407923
-1.565517945	-1.570407923
-1.565517945	0.0009766600804
-1.565517945	1.570407923
-1.559512135	-1.570407923
-1.559512135	0.0009766600804
-1.559512135	1.570407923
-1.55347045	-1.570407923
-1.55347045	0.0009766600804
-1.55347045	1.570407923
-1.547392673	-1.570407923
-1.547392673	0.0009766600804
-1.547392673	1.570407923
-1.541278597	-1.570407923
-1.541278597	0.0009766600804
-1.541278597	1.570407923
-1.535128009	-1.570407923
-1.535128009	0.0009766600804
-1.535128009	1.570407923
-1.528940699	-1.570407923
-1.528940699	0.0009766600804
-1.528940699	1.570407923
-1.522716458	-1.570407923
-1.522716458	0.0009766600804
-1.522716458	1.570407923
-1.516455075	-1.570407923
-1.516455075	0.0009766600804
-1.516455075	1.570407923
-1.510156339	-1.570407923
-1.510156339	0.0009766600804
-1.510156339	1.570407923
-1.503820045	-1.570407923
-1.503820045	0.00292997838
-1.503820045	1.570407923
-1.497445978	-1.570407923
-1.497445978	0.00292997838
-1.497445978	1.570407923
-1.491033935	-1.570407923
-1.491033935	0.00292997838
-1.491033935	1.570407923
-1.484583706	-1.570407923
-1.484583706	0.00292997838
-1.484583706	1.570407923
-1.478095087	-1.570407923
-1.478095087	0.004883291084
-1.478095087	1.570407923
-1.47156787	-1.570407923
-1.47156787	0.004883291084
-1.47156787	1.570407923
-1.46500185	-1.570407923
-1.46500185	0.004883291084
-1.46500185	1.570407923
-1.458396822	-1.570407923
-1.458396822	0.006836594482
-1.458396822	1.570407923
-1.451752585	-1.570407923
-1.451752585	0.006836594482
-1.451752585	1.570407923
-1.445068934	-1.570407923
-1.445068934	0.008789884831
-1.445068934	1.570407923
-1.43834567	-1.570407923
-1.43834567	0.008789884831
-1.43834567	1.570407923
-1.431582592	-1.570407923
-1.431582592	0.008789884831
-1.431582592	1.570407923
-1.424779501	-1.570407923
-1.424779501	0.01074315841
-1.424779501	1.570407923
-1.417936203	-1.570407923
-1.417936203	0.0126964115
-1.417936203	1.570407923
-1.411052499	-1.570407923
-1.411052499	0.0126964115
-1.411052499	1.570407923
-1.404128193	-1.570407923
-1.404128193	0.01464964036
-1.404128193	1.570407923
-1.397163096	-1.570407923
-1.397163096	0.01464964036
-1.397163096	1.570407923
-1.390157015	-1.570407923
-1.390157015	0.01660284129
-1.390157015	1.570407923
-1.383109761	-1.570407923
-1.383109761	0.01855601053
-1.383109761	1.570407923
-1.376021147	-1.570407923
-1.376021147	0.01855601053
-1.376021147	1.570407923
-1.368890987	-1.570407923
-1.368890987	0.0205091444
-1.368890987	1.570407923
-1.361719096	-1.570407923
-1.361719096	0.02246223914
-1.361719096	1.570407923
-1.354505297	-1.570407923
-1.354505297	0.02441529101
-1.354505297	1.570407923
-1.347249406	-1.570407923
-1.347249406	0.02441529101
-1.347249406	1.570407923
-1.33995125	-1.570407923
-1.33995125	0.02636829636
-1.33995125	1.570407923
-1.33261065	-1.570407923
-1.33261065	0.0283212514
-1.33261065	1.570407923
-1.325227439	-1.570407923
-1.325227439	0.03027415242
-1.325227439	1.570407923
-1.317801447	-1.570407923
-1.317801447	0.03222699573
-1.317801447	1.570407923
-1.310332506	-1.570407923
-1.310332506	0.03417977757
-1.310332506	1.570407923
-1.302820454	-1.570407923
-1.302820454	0.03613249424
-1.302820454	1.570407923
-1.295265126	-1.570407923
-1.295265126	0.038085142
-1.295265126	1.570407923
-1.287666371	-1.570407923
-1.287666371	0.04003771717
-1.287666371	1.570407923
-1.280024033	-1.570407923
-1.280024033	0.04199021599
-1.280024033	1.570407923
-1.272337958	-1.570407923
-1.272337958	0.04589496983
-1.272337958	1.570407923
-1.264608001	-1.570407923
-1.264608001	0.04784721738
-1.264608001	1.570407923
-1.256834018	-1.570407923
-1.256834018	0.04979937375
-1.256834018	1.570407923
-1.249015868	-1.570407923
-1.249015868	0.05175143517
-1.249015868	1.570407923
-1.241153414	-1.570407923
-1.241153414	0.05565525855
-1.241153414	1.570407923
-1.233246525	-1.570407923
-1.233246525	0.05760701294
-1.233246525	1.570407923
-1.225295071	-1.570407923
-1.225295071	0.06151018894
-1.225295071	1.570407923
-1.217298926	-1.570407923
-1.217298926	0.06346160302
-1.217298926	1.570407923
-1.209257975	-1.570407923
-1.209257975	0.06736406496
-1.209257975	1.570407923
-1.201172099	-1.570407923
-1.201172099	0.06931510532
-1.201172099	1.570407923
-1.193041189	-1.570407923
-1.193041189	0.07321678652
-1.193041189	1.570407923
-1.184865135	-1.570407923
-1.184865135	0.07711791029
-1.184865135	1.570407923
-1.176643841	-1.570407923
-1.176643841	0.07906825379
-1.176643841	1.570407923
-1.168377205	-1.570407923
-1.168377205	0.08296848598
-1.168377205	1.570407923
-1.16006514	-1.570407923
-1.16006514	0.08686808681
-1.16006514	1.570407923
-1.151707558	-1.570407923
-1.151707558	0.0907670268
-1.151707558	1.570407923
-1.143304377	-1.570407923
-1.143304377	0.09466527663
-1.143304377	1.570407923
-1.134855525	-1.570407923
-1.134855525	0.09856280665
-1.134855525	1.570407923
-1.126360931	-1.570407923
-1.126360931	0.1024595875
-1.126360931	1.570407923
-1.117820532	-1.570407923
-1.117820532	0.1063555901
-1.117820532	1.570407923
-1.10923427	-1.570407923
-1.10923427	0.1102507849
-1.10923427	1.570407923
-1.100602094	-1.570407923
-1.100602094	0.1141451426
-1.100602094	1.570407923
-1.091923959	-1.570407923
-1.091923959	0.1199850457
-1.091923959	1.570407923
-1.083199825	-1.570407923
-1.083199825	0.1238771829
-1.083199825	1.570407923
-1.074429662	-1.570407923
-1.074429662	0.1277683809
-1.074429662	1.570407923
-1.065613445	-1.570407923
-1.065613445	0.1336033529
-1.065613445	1.570407923
-1.056751154	-1.570407923
-1.056751154	0.1374920754
-1.056751154	1.570407923
-1.047842778	-1.570407923
-1.047842778	0.1433231983
-1.047842778	1.570407923
-1.038888313	-1.570407923
-1.038888313	0.1472092641
-1.038888313	1.570407923
-1.02988776	-1.570407923
-1.02988776	0.1530362667
-1.02988776	1.570407923
-1.020841133	-1.570407923
-1.020841133	0.158860667
-1.020841133	1.570407923
-1.01174845	-1.570407923
-1.01174845	0.1646823685
-1.01174845	1.570407923
-1.002609736	-1.570407923
-1.002609736	0.1705012744
-1.002609736	1.570407923
-0.9934250237	-1.570407923
-0.9934250237	0.1763172879
-0.9934250237	1.570407923
-0.9841943591	-1.570407923
-0.9841943591	0.1821303133
-0.9841943591	1.570407923
-0.9749177884	-1.570407923
-0.9749177884	0.1879402545
-0.9749177884	1.570407923
-0.965595373	-1.570407923
-0.965595373	0.1937470161
-0.965595373	1.570407923
-0.9562271805	-1.570407923
-0.9562271805	0.2014842543
-0.9562271805	1.570407923
-0.9468132866	-1.570407923
-0.9468132866	0.2072832273
-0.9468132866	1.570407923
-0.937353775	-1.570407923
-0.937353775	0.2130787046
-0.937353775	1.570407923
-0.9278487416	-1.570407923
-0.9278487416	0.2208004071
-0.9278487416	1.570407923
-0.9182982878	-1.570407923
-0.9182982878	0.2285155063
-0.9182982878	1.570407923
-0.9087025263	-1.570407923
-0.9087025263	0.2342973636
-0.9087025263	1.570407923
-0.899061579	-1.570407923
-0.899061579	0.2420003752
-0.899061579	1.570407923
-0.8893755779	-1.570407923
-0.8893755779	0.2496961786
-0.8893755779	1.570407923
-0.8796446637	-1.570407923
-0.8796446637	0.2573845562
-0.8796446637	1.570407923
-0.8698689866	-1.570407923
-0.8698689866	0.2650652926
-0.8698689866	1.570407923
-0.8600487076	-1.570407923
-0.8600487076	0.274655139
-0.8600487076	1.570407923
-0.8501839979	-1.570407923
-0.8501839979	0.2823178977
-0.8501839979	1.570407923
-0.8402750372	-1.570407923
-0.8402750372	0.2899723214
-0.8402750372	1.570407923
-0.8303220191	-1.570407923
-0.8303220191	0.2995283098
-0.8303220191	1.570407923
-0.8203251425	-1.570407923
-0.8203251425	0.3071632133
-0.8203251425	1.570407923
-0.8102846225	-1.570407923
-0.8102846225	0.3166941442
-0.8102846225	1.570407923
-0.8002006804	-1.570407923
-0.8002006804	0.3262105921
-0.8002006804	1.570407923
-0.7900735501	-1.570407923
-0.7900735501	0.3357121592
-0.7900735501	1.570407923
-0.7799034766	-1.570407923
-0.7799034766	0.3451984532
-0.7799034766	1.570407923
-0.7696907154	-1.570407923
-0.7696907154	0.354669085
-0.7696907154	1.570407923
-0.7594355331	-1.570407923
-0.7594355331	0.3641236699
-0.7594355331	1.570407923
-0.7491382068	-1.570407923
-0.7491382068	0.3754474535
-0.7491382068	1.570407923
-0.7387990266	-1.570407923
-0.7387990266	0.3848654003
-0.7387990266	1.570407923
-0.7284182917	-1.570407923
-0.7284182917	0.3961441333
-0.7284182917	1.570407923
-0.7179963155	-1.570407923
-0.7179963155	0.4073973932
-0.7179963155	1.570407923
-0.7075334194	-1.570407923
-0.7075334194	0.4186245553
-0.7075334194	1.570407923
-0.697029938	-1.570407923
-0.697029938	0.4298250063
-0.697029938	1.570407923
-0.6864862175	-1.570407923
-0.6864862175	0.44099814
-0.6864862175	1.570407923
-0.6759026168	-1.570407923
-0.6759026168	0.452143362
-0.6759026168	1.570407923
-0.6652795042	-1.570407923
-0.6652795042	0.465110064
-0.6652795042	1.570407923
-0.654617261	-1.570407923
-0.654617261	0.4761928173
-0.654617261	1.570407923
-0.6439162802	-1.570407923
-0.6439162802	0.4890850811
-0.6439162802	1.570407923
-0.633176966	-1.570407923
-0.633176966	0.5019360035
-0.633176966	1.570407923
-0.622399735	-1.570407923
-0.622399735	0.5147447263
-0.622399735	1.570407923
-0.6115850153	-1.570407923
-0.6115850153	0.5275104112
-0.6115850153	1.570407923
-0.6007332464	-1.570407923
-0.6007332464	0.5420460189
-0.6007332464	1.570407923
-0.5898448791	-1.570407923
-0.5898448791	0.5547167508
-0.5898448791	1.570407923
-0.5789203779	-1.570407923
-0.5789203779	0.5691417772
-0.5789203779	1.570407923
-0.5679602173	-1.570407923
-0.5679602173	0.5835061942
-0.5679602173	1.570407923
-0.5569648839	-1.570407923
-0.5569648839	0.597808911
-0.5569648839	1.570407923
-0.5459348761	-1.570407923
-0.5459348761	0.6138244022
-0.5459348761	1.570407923
-0.5348707024	-1.570407923
-0.5348707024	0.6279925398
-0.5348707024	1.570407923
-0.5237728857	-1.570407923
-0.5237728857	0.643854087
-0.5237728857	1.570407923
-0.5126419585	-1.570407923
-0.5126419585	0.6596321654
-0.5126419585	1.570407923
-0.5014784646	-1.570407923
-0.5014784646	0.6753254836
-0.5014784646	1.570407923
-0.4902829602	-1.570407923
-0.4902829602	0.6909328062
-0.4902829602	1.570407923
-0.479056011	-1.570407923
-0.479056011	0.7064529524
-0.479056011	1.570407923
-0.4677981955	-1.570407923
-0.4677981955	0.7235939495
-0.4677981955	1.570407923
-0.456510103	-1.570407923
-0.456510103	0.7406244713
-0.456510103	1.570407923
-0.4451923317	-1.570407923
-0.4451923317	0.7575431357
-0.4451923317	1.570407923
-0.4338454934	-1.570407923
-0.4338454934	0.7743486423
-0.4338454934	1.570407923
-0.422470209	-1.570407923
-0.422470209	0.7927025549
-0.422470209	1.570407923
-0.4110671095	-1.570407923
-0.4110671095	0.8109165672
-0.4110671095	1.570407923
-0.3996368378	-1.570407923
-0.3996368378	0.8289892871
-0.3996368378	1.570407923
-0.3881800451	-1.570407923
-0.3881800451	0.846919435
-0.3881800451	1.570407923
-0.3766973943	-1.570407923
-0.3766973943	0.866315624
-0.3766973943	1.570407923
-0.3651895561	-1.570407923
-0.3651895561	0.8855393879
-0.3651895561	1.570407923
-0.3536572126	-1.570407923
-0.3536572126	0.9045895086
-0.3536572126	1.570407923
-0.3421010553	-1.570407923
-0.3421010553	0.92346492
-0.3421010553	1.570407923
-0.3305217832	-1.570407923
-0.3305217832	0.9437150575
-0.3305217832	1.570407923
-0.3189201062	-1.570407923
-0.3189201062	0.9637580835
-0.3189201062	1.570407923
-0.307296742	-1.570407923
-0.307296742	0.9835931927
-0.307296742	1.570407923
-0.2956524173	-1.570407923
-0.2956524173	1.003219765
-0.2956524173	1.570407923
-0.2839878664	-1.570407923
-0.2839878664	1.024122346
-0.2839878664	1.570407923
-0.2723038326	-1.570407923
-0.2723038326	1.04478221
-0.2723038326	1.570407923
-0.2606010663	-1.570407923
-0.2606010663	1.066648294
-0.2606010663	1.570407923
-0.2488803258	-1.570407923
-0.2488803258	1.088235705
-0.2488803258	1.570407923
-0.2371423763	-1.570407923
-0.2371423763	1.109544802
-0.2371423763	1.570407923
-0.22538799	-1.570407923
-0.22538799	1.13057619
-0.22538799	1.570407923
-0.2136179471	-1.570407923
-0.2136179471	1.152704515
-0.2136179471	1.570407923
-0.2018330316	-1.570407923
-0.2018330316	1.174519099
-0.2018330316	1.570407923
-0.1900340368	-1.570407923
-0.1900340368	1.197355062
-0.1900340368	1.570407923
-0.1782217587	-1.570407923
-0.1782217587	1.219840743
-0.1782217587	1.570407923
-0.1663970011	-1.570407923
-0.1663970011	1.241978587
-0.1663970011	1.570407923
-0.154560572	-1.570407923
-0.154560572	1.265042541
-0.154560572	1.570407923
-0.1427132845	-1.570407923
-0.1427132845	1.287723087
-0.1427132845	1.570407923
-0.1308559561	-1.570407923
-0.1308559561	1.311251905
-0.1308559561	1.570407923
-0.1189894085	-1.570407923
-0.1189894085	1.334362521
-0.1189894085	1.570407923
-0.1071144674	-1.570407923
-0.1071144674	1.358243236
-0.1071144674	1.570407923
-0.09523196208	-1.570407923
-0.09523196208	1.381672335
-0.09523196208	1.570407923
-0.08334272484	-1.570407923
-0.08334272484	1.404656259
-0.08334272484	1.570407923
-0.07144759095	-1.570407923
-0.07144759095	1.428317558
-0.07144759095	1.570407923
-0.05954739806	-1.570407923
-0.05954739806	1.451503355
-0.05954739806	1.570407923
-0.04764298608	-1.570407923
-0.04764298608	1.475292108
-0.04764298608	1.570407923
-0.03573519666	-1.570407923
-0.03573519666	1.499624107
-0.03573519666	1.570407923
-0.02382487297	-1.570407923
-0.02382487297	1.523417004
-0.02382487297	1.570407923
-0.01191285911	-1.570407923
-0.01191285911	1.54668201
-0.01191285911	1.570407923
0	-1.570796327
0	1.570796327
0.01191285911	-1.570407923
0.01191285911	-1.54668201
0.01191285911	1.570407923
0.02382487297	-1.570407923
0.02382487297	-1.523417004
0.02382487297	1.570407923
0.03573519666	-1.570407923
0.03573519666	-1.499624107
0.03573519666	1.570407923
0.04764298608	-1.570407923
0.04764298608	-1.475292108
0.04764298608	1.570407923
0.05954739806	-1.570407923
0.05954739806	-1.451503355
0.05954739806	1.570407923
0.07144759095	-1.570407923
0.07144759095	-1.428317558
0.07144759095	1.570407923
0.08334272484	-1.570407923
0.08334272484	-1.404656259
0.08334272484	1.570407923
0.09523196208	-1.570407923
0.09523196208	-1.381672335
0.09523196208	1.570407923
0.1071144674	-1.570407923
0.1071144674	-1.358243236
0.1071144674	1.570407923
0.1189894085	-1.570407923
0.1189894085	-1.334362521
0.1189894085	1.570407923
0.1308559561	-1.570407923
0.1308559561	-1.311251905
0.1308559561	1.570407923
0.1427132845	-1.570407923
0.1427132845	-1.287723087
0.1427132845	1.570407923
0.154560572	-1.570407923
0.154560572	-1.265042541
0.154560572	1.570407923
0.1663970011	-1.570407923
0.1663970011	-1.241978587
0.1663970011	1.570407923
0.1782217587	-1.570407923
0.1782217587	-1.219840743
0.1782217587	1.570407923
0.1900340368	-1.570407923
0.1900340368	-1.197355062
0.1900340368	1.570407923
0.2018330316	-1.570407923
0.2018330316	-1.174519099
0.2018330316	1.570407923
0.2136179471	-1.570407923
0.2136179471	-1.152704515
0.2136179471	1.570407923
0.22538799	-1.570407923
0.22538799	-1.13057619
0.22538799	1.570407923
0.2371423763	-1.570407923
0.2371423763	-1.109544802
0.2371423763	1.570407923
0.2488803258	-1.570407923
0.2488803258	-1.088235705
0.2488803258	1.570407923
0.2606010663	-1.570407923
0.2606010663	-1.066648294
0.2606010663	1.570407923
0.2723038326	-1.570407923
0.2723038326	-1.04478221
0.2723038326	1.570407923
0.2839878664	-1.570407923
0.2839878664	-1.024122346
0.2839878664	1.570407923
0.2956524173	-1.570407923
0.2956524173	-1.003219765
0.2956524173	1.570407923
0.307296742	-1.570407923
0.307296742	-0.9835931927
0.307296742	1.570407923
0.3189201062	-1.570407923
0.3189201062	-0.9637580835
0.3189201062	1.570407923
0.3305217832	-1.570407923
0.3305217832	-0.9437150575
0.3305217832	1.570407923
0.3421010553	-1.570407923
0.3421010553	-0.92346492
0.3421010553	1.570407923
0.3536572126	-1.570407923
0.3536572126	-0.9045895086
0.3536572126	1.570407923
0.3651895561	-1.570407923
0.3651895561	-0.8855393879
0.3651895561	1.570407923
0.3766973943	-1.570407923
0.3766973943	-0.866315624
0.3766973943	1.570407923
0.3881800451	-1.570407923
0.3881800451	-0.846919435
0.3881800451	1.570407923
0.3996368378	-1.570407923
0.3996368378	-0.8289892871
0.3996368378	1.570407923
0.4110671095	-1.570407923
0.4110671095	-0.8109165672
0.4110671095	1.570407923
0.422470209	-1.570407923
0.422470209	-0.7927025549
0.422470209	1.570407923
0.4338454934	-1.570407923
0.4338454934	-0.7743486423
0.4338454934	1.570407923
0.4451923317	-1.570407923
0.4451923317	-0.7575431357
0.4451923317	1.570407923
0.456510103	-1.570407923
0.456510103	-0.7406244713
0.456510103	1.570407923
0.4677981955	-1.570407923
0.4677981955	-0.7235939495
0.4677981955	1.570407923
0.479056011	-1.570407923
0.479056011	-0.7064529524
0.479056011	1.570407923
0.4902829602	-1.570407923
0.4902829602	-0.6909328062
0.4902829602	1.570407923
0.5014784646	-1.570407923
0.5014784646	-0.6753254836
0.5014784646	1.570407923
0.5126419585	-1.570407923
0.5126419585	-0.6596321654
0.5126419585	1.570407923
0.5237728857	-1.570407923
0.5237728857	-0.643854087
0.5237728857	1.570407923
0.5348707024	-1.570407923
0.5348707024	-0.6279925398
0.5348707024	1.570407923
0.5459348761	-1.570407923
0.5459348761	-0.6138244022
0.5459348761	1.570407923
0.5569648839	-1.570407923
0.5569648839	-0.597808911
0.5569648839	1.570407923
0.5679602173	-1.570407923
0.5679602173	-0.5835061942
0.5679602173	1.570407923
0.5789203779	-1.570407923
0.5789203779	-0.5691417772
0.5789203779	1.570407923
0.5898448791	-1.570407923
0.5898448791	-0.5547167508
0.5898448791	1.570407923
0.6007332464	-1.570407923
0.6007332464	-0.5420460189
0.6007332464	1.570407923
0.6115850153	-1.570407923
0.6115850153	-0.5275104112
0.6115850153	1.570407923
0.622399735	-1.570407923
0.622399735	-0.5147447263
0.622399735	1.570407923
0.633176966	-1.570407923
0.633176966	-0.5019360035
0.633176966	1.570407923
0.6439162802	-1.570407923
0.6439162802	-0.4890850811
0.6439162802	1.570407923
0.654617261	-1.570407923
0.654617261	-0.4761928173
0.654617261	1.570407923
0.6652795042	-1.570407923
0.6652795042	-0.465110064
0.6652795042	1.570407923
0.6759026168	-1.570407923
0.6759026168	-0.452143362
0.6759026168	1.570407923
0.6864862175	-1.570407923
0.6864862175	-0.44099814
0.6864862175	1.570407923
0.697029938	-1.570407923
0.697029938	-0.4298250063
0.697029938	1.570407923
0.7075334194	-1.570407923
0.7075334194	-0.4186245553
0.7075334194	1.570407923
0.7179963155	-1.570407923
0.7179963155	-0.4073973932
0.7179963155	1.570407923
0.7284182917	-1.570407923
0.7284182917	-0.3961441333
0.7284182917	1.570407923
0.7387990266	-1.570407923
0.7387990266	-0.3848654003
0.7387990266	1.570407923
0.7491382068	-1.570407923
0.7491382068	-0.3754474535
0.7491382068	1.570407923
0.7594355331	-1.570407923
0.7594355331	-0.3641236699
0.7594355331	1.570407923
0.7696907154	-1.570407923
0.7696907154	-0.354669085
0.7696907154	1.570407923
0.7799034766	-1.570407923
0.7799034766	-0.3451984532
0.7799034766	1.570407923
0.7900735501	-1.570407923
0.7900735501	-0.3357121592
0.7900735501	1.570407923
0.8002006804	-1.570407923
0.8002006804	-0.3262105921
0.8002006804	1.570407923
0.8102846225	-1.570407923
0.8102846225	-0.3166941442
0.8102846225	1.570407923
0.8203251425	-1.570407923
0.8203251425	-0.3071632133
0.8203251425	1.570407923
0.8303220191	-1.570407923
0.8303220191	-0.2995283098
0.8303220191	1.570407923
0.8402750372	-1.570407923
0.8402750372	-0.2899723214
0.8402750372	1.570407923
0.8501839979	-1.570407923
0.8501839979	-0.2823178977
0.8501839979	1.570407923
0.8600487076	-1.570407923
0.8600487076	-0.274655139
0.8600487076	1.570407923
0.8698689866	-1.570407923
0.8698689866	-0.2650652926
0.8698689866	1.570407923
0.8796446637	-1.570407923
0.8796446637	-0.2573845562
0.8796446637	1.570407923
0.8893755779	-1.570407923
0.8893755779	-0.2496961786
0.8893755779	1.570407923
0.899061579	-1.570407923
0.899061579	-0.2420003752
0.899061579	1.570407923
0.9087025263	-1.570407923
0.9087025263	-0.2342973636
0.9087025263	1.570407923
0.9182982878	-1.570407923
0.9182982878	-0.2285155063
0.9182982878	1.570407923
0.9278487416	-1.570407923
0.9278487416	-0.2208004071
0.9278487416	1.570407923
0.937353775	-1.570407923
0.937353775	-0.2130787046
0.937353775	1.570407923
0.9468132866	-1.570407923
0.9468132866	-0.2072832273
0.9468132866	1.570407923
0.9562271805	-1.570407923
0.9562271805	-0.2014842543
0.9562271805	1.570407923
0.965595373	-1.570407923
0.965595373	-0.1937470161
0.965595373	1.570407923
0.9749177884	-1.570407923
0.9749177884	-0.1879402545
0.9749177884	1.570407923
0.9841943591	-1.570407923
0.9841943591	-0.1821303133
0.9841943591	1.570407923
0.9934250237	-1.570407923
0.9934250237	-0.1763172879
0.9934250237	1.570407923
1.002609736	-1.570407923
1.002609736	-0.1705012744
1.002609736	1.570407923
1.01174845	-1.570407923
1.01174845	-0.1646823685
1.01174845	1.570407923
1.020841133	-1.570407923
1.020841133	-0.158860667
1.020841133	1.570407923
1.02988776	-1.570407923
1.02988776	-0.1530362667
1.02988776	1.570407923
1.038888313	-1.570407923
1.038888313	-0.1472092641
1.038888313	1.570407923
1.047842778	-1.570407923
1.047842778	-0.1433231983
1.047842778	1.570407923
1.056751154	-1.570407923
1.056751154	-0.1374920754
1.056751154	1.570407923
1.065613445	-1.570407923
1.065613445	-0.1336033529
1.065613445	1.570407923
1.074429662	-1.570407923
1.074429662	-0.1277683809
1.074429662	1.570407923
1.083199825	-1.570407923
1.083199825	-0.1238771829
1.083199825	1.570407923
1.091923959	-1.570407923
1.091923959	-0.1199850457
1.091923959	1.570407923
1.100602094	-1.570407923
1.100602094	-0.1141451426
1.100602094	1.570407923
1.10923427	-1.570407923
1.10923427	-0.1102507849
1.10923427	1.570407923
1.117820532	-1.570407923
1.117820532	-0.1063555901
1.117820532	1.570407923
1.126360931	-1.570407923
1.126360931	-0.1024595875
1.126360931	1.570407923
1.134855525	-1.570407923
1.134855525	-0.09856280665
1.134855525	1.570407923
1.143304377	-1.570407923
1.143304377	-0.09466527663
1.143304377	1.570407923
1.151707558	-1.570407923
1.151707558	-0.0907670268
1.151707558	1.570407923
1.16006514	-1.570407923
1.16006514	-0.08686808681
1.16006514	1.570407923
1.168377205	-1.570407923
1.168377205	-0.08296848598
1.168377205	1.570407923
1.176643841	-1.570407923
1.176643841	-0.07906825379
1.176643841	1.570407923
1.184865135	-1.570407923
1.184865135	-0.07711791029
1.184865135	1.570407923
1.193041189	-1.570407923
1.193041189	-0.07321678652
1.193041189	1.570407923
1.201172099	-1.570407923
1.201172099	-0.06931510532
1.201172099	1.570407923
1.209257975	-1.570407923
1.209257975	-0.06736406496
1.209257975	1.570407923
1.217298926	-1.570407923
1.217298926	-0.06346160302
1.217298926	1.570407923
1.225295071	-1.570407923
1.225295071	-0.06151018894
1.225295071	1.570407923
1.233246525	-1.570407923
1.233246525	-0.05760701294
1.233246525	1.570407923
1.241153414	-1.570407923
1.241153414	-0.05565525855
1.241153414	1.570407923
1.249015868	-1.570407923
1.249015868	-0.05175143517
1.249015868	1.570407923
1.256834018	-1.570407923
1.256834018	-0.04979937375
1.256834018	1.570407923
1.264608001	-1.570407923
1.264608001	-0.04784721738
1.264608001	1.570407923
1.272337958	-1.570407923
1.272337958	-0.04589496983
1.272337958	1.570407923
1.280024033	-1.570407923
1.280024033	-0.04199021599
1.280024033	1.570407923
1.287666371	-1.570407923
1.287666371	-0.04003771717
1.287666371	1.570407923
1.295265126	-1.570407923
1.295265126	-0.038085142
1.295265126	1.570407923
1.302820454	-1.570407923
1.302820454	-0.03613249424
1.302820454	1.570407923
1.310332506	-1.570407923
1.310332506	-0.03417977757
1.310332506	1.570407923
1.317801447	-1.570407923
1.317801447	-0.03222699573
1.317801447	1.570407923
1.325227439	-1.570407923
1.325227439	-0.03027415242
1.325227439	1.570407923
1.33261065	-1.570407923
1.33261065	-0.0283212514
1.33261065	1.570407923
1.33995125	-1.570407923
1.33995125	-0.02636829636
1.33995125	1.570407923
1.347249406	-1.570407923
1.347249406	-0.02441529101
1.347249406	1.570407923
1.354505297	-1.570407923
1.354505297	-0.02441529101
1.354505297	1.570407923
1.361719096	-1.570407923
1.361719096	-0.02246223914
1.361719096	1.570407923
1.368890987	-1.570407923
1.368890987	-0.0205091444
1.368890987	1.570407923
1.376021147	-1.570407923
1.376021147	-0.01855601053
1.376021147	1.570407923
1.383109761	-1.570407923
1.383109761	-0.01855601053
1.383109761	1.570407923
1.390157015	-1.570407923
1.390157015	-0.01660284129
1.390157015	1.570407923
1.397163096	-1.570407923
1.397163096	-0.01464964036
1.397163096	1.570407923
1.404128193	-1.570407923
1.404128193	-0.01464964036
1.404128193	1.570407923
1.411052499	-1.570407923
1.411052499	-0.0126964115
1.411052499	1.570407923
1.417936203	-1.570407923
1.417936203	-0.0126964115
1.417936203	1.570407923
1.424779501	-1.570407923
1.424779501	-0.01074315841
1.424779501	1.570407923
1.431582592	-1.570407923
1.431582592	-0.008789884831
1.431582592	1.570407923
1.43834567	-1.570407923
1.43834567	-0.008789884831
1.43834567	1.570407923
1.445068934	-1.570407923
1.445068934	-0.008789884831
1.445068934	1.570407923
1.451752585	-1.570407923
1.451752585	-0.006836594482
1.451752585	1.570407923
1.458396822	-1.570407923
1.458396822	-0.006836594482
1.458396822	1.570407923
1.46500185	-1.570407923
1.46500185	-0.004883291084
1.46500185	1.570407923
1.47156787	-1.570407923
1.47156787	-0.004883291084
1.47156787	1.570407923
1.478095087	-1.570407923
1.478095087	-0.004883291084
1.478095087	1.570407923
1.484583706	-1.570407923
1.484583706	-0.00292997838
1.484583706	1.570407923
1.491033935	-1.570407923
1.491033935	-0.00292997838
1.491033935	1.570407923
1.497445978	-1.570407923
1.497445978	-0.00292997838
1.497445978	1.570407923
1.503820045	-1.570407923
1.503820045	-0.00292997838
1.503820045	1.570407923
1.510156339	-1.570407923
1.510156339	-0.0009766600804
1.510156339	1.570407923
1.516455075	-1.570407923
1.516455075	-0.0009766600804
1.516455075	1.570407923
1.522716458	-1.570407923
1.522716458	-0.0009766600804
1.522716458	1.570407923
1.528940699	-1.570407923
1.528940699	-0.0009766600804
1.528940699	1.570407923
1.535128009	-1.570407923
1.535128009	-0.0009766600804
1.535128009	1.570407923
1.541278597	-1.570407923
1.541278597	-0.0009766600804
1.541278597	1.570407923
1.547392673	-1.570407923
1.547392673	-0.0009766600804
1.547392673	1.570407923
1.55347045	-1.570407923
1.55347045	-0.0009766600804
1.55347045	1.570407923
1.559512135	-1.570407923
1.559512135	-0.0009766600804
1.559512135	1.570407923
1.565517945	-1.570407923
1.565517945	-0.0009766600804
1.565517945	1.570407923
1.571488087	-1.570407923
1.571488087	-0.0009766600804
1.571488087	1.570407923
1.577422773	-1.570407923
1.577422773	-0.0009766600804
1.577422773	1.570407923
1.583322218	-1.570407923
1.583322218	-0.0009766600804
1.583322218	1.570407923
1.589186629	-1.570407923
1.589186629	-0.0009766600804
1.589186629	1.570407923
1.595016218	-1.570407923
1.595016218	-0.0009766600804
1.595016218	1.570407923
1.600811194	-1.570407923
1.600811194	-0.0009766600804
1.600811194	1.570407923
1.606571772	-1.570407923
1.606571772	-0.0009766600804
1.606571772	1.570407923
1.612298164	-1.570407923
1.612298164	-0.0009766600804
1.612298164	1.570407923
1.617990574	-1.570407923
1.617990574	-0.0009766600804
1.617990574	1.570407923
1.623649218	-1.570407923
1.623649218	-0.0009766600804
1.623649218	1.570407923
1.629274302	-1.570407923
1.629274302	-0.0009766600804
1.629274302	1.570407923
1.634866035	-1.570407923
1.634866035	-0.00292997838
1.634866035	1.570407923
1.640424628	-1.570407923
1.640424628	-0.00292997838
1.640424628	1.570407923
1.645950294	-1.570407923
1.645950294	-0.00292997838
1.645950294	1.570407923
1.651443233	-1.570407923
1.651443233	-0.00292997838
1.651443233	1.570407923
1.656903657	-1.570407923
1.656903657	-0.00292997838
1.656903657	1.570407923
1.662331771	-1.570407923
1.662331771	-0.004883291084
1.662331771	1.570407923
1.667727787	-1.570407923
1.667727787	-0.004883291084
1.667727787	1.570407923
1.673091904	-1.570407923
1.673091904	-0.004883291084
1.673091904	1.570407923
1.678424332	-1.570407923
1.678424332	-0.004883291084
1.678424332	1.570407923
1.683725273	-1.570407923
1.683725273	-0.006836594482
1.683725273	1.570407923
1.688994933	-1.570407923
1.688994933	-0.006836594482
1.688994933	1.570407923
1.694233516	-1.570407923
1.694233516	-0.006836594482
1.694233516	1.570407923
1.699441226	-1.570407923
1.699441226	-0.008789884831
1.699441226	1.570407923
1.704618262	-1.570407923
1.704618262	-0.008789884831
1.704618262	1.570407923
1.709764826	-1.570407923
1.709764826	-0.008789884831
1.709764826	1.570407923
1.714881122	-1.570407923
1.714881122	-0.01074315841
1.714881122	1.570407923
1.719967343	-1.570407923
1.719967343	-0.01074315841
1.719967343	1.570407923
1.725023697	-1.570407923
1.725023697	-0.0126964115
1.725023697	1.570407923
1.730050374	-1.570407923
1.730050374	-0.0126964115
1.730050374	1.570407923
1.735047576	-1.570407923
1.735047576	-0.0126964115
1.735047576	1.570407923
1.7400155	-1.570407923
1.7400155	-0.01464964036
1.7400155	1.570407923

